Protograph-Based LDPC Code Design for Probabilistic Shaping with On-Off Keying

This work investigates protograph-based LDPC codes for the AWGN channel with OOK modulation. A non-uniform distribution of the OOK modulation symbols is considered to improve the power efficiency especially for low SNRs. To this end, a specific transmitter architecture based on time sharing is proposed that allows probabilistic shaping of (some) OOK modulation symbols. Tailored protograph-based LDPC code designs outperform standard schemes with uniform signaling and off-the-shelf codes by 1.1 dB for a transmission rate of 0.25 bits/channel use.

==> data/achievable_rates_ps-Rc=0.50.txt <==
Es/N0 rts1 rts2 rtx1 rtx2 
-1.501030e+01 2.615824e-02 3.940690e-02 3.704974e-01 1.448307e-01 
-1.491030e+01 2.675580e-02 4.021670e-02 3.705548e-01 1.466791e-01 
-1.481030e+01 2.736674e-02 4.104139e-02 3.706135e-01 1.485426e-01 
-1.471030e+01 2.799134e-02 4.188120e-02 3.706815e-01 1.504201e-01 
-1.461030e+01 2.862990e-02 4.273633e-02 3.707424e-01 1.523125e-01 
-1.451030e+01 2.928271e-02 4.360701e-02 3.708055e-01 1.542180e-01 
-1.441030e+01 2.995008e-02 4.449345e-02 3.708629e-01 1.561389e-01 
-1.431030e+01 3.063232e-02 4.539587e-02 3.709292e-01 1.580729e-01 
-1.421030e+01 3.132974e-02 4.631448e-02 3.709961e-01 1.600216e-01 
-1.411030e+01 3.204267e-02 4.724952e-02 3.710648e-01 1.619843e-01 
-1.401030e+01 3.277143e-02 4.820121e-02 3.711347e-01 1.639602e-01 
-1.391030e+01 3.351636e-02 4.916975e-02 3.712063e-01 1.659499e-01 
-1.381030e+01 3.427779e-02 5.015538e-02 3.712796e-01 1.679536e-01 
-1.371030e+01 3.505607e-02 5.115831e-02 3.713556e-01 1.699705e-01 
-1.361030e+01 3.585157e-02 5.217878e-02 3.714363e-01 1.720009e-01 
-1.351030e+01 3.666462e-02 5.321700e-02 3.715163e-01 1.740451e-01 
-1.341030e+01 3.749560e-02 5.427320e-02 3.715904e-01 1.761022e-01 
-1.331030e+01 3.834489e-02 5.534760e-02 3.716778e-01 1.781718e-01 
-1.321030e+01 3.921286e-02 5.644043e-02 3.717602e-01 1.802551e-01 
-1.311030e+01 4.009989e-02 5.755190e-02 3.718451e-01 1.823510e-01 
-1.301030e+01 4.100638e-02 5.868225e-02 3.719316e-01 1.844593e-01 
-1.291030e+01 4.193273e-02 5.983169e-02 3.720201e-01 1.865806e-01 
-1.281030e+01 4.287935e-02 6.100045e-02 3.721120e-01 1.887141e-01 
-1.271030e+01 4.384664e-02 6.218875e-02 3.722051e-01 1.908595e-01 
-1.261030e+01 4.483502e-02 6.339680e-02 3.723016e-01 1.930177e-01 
-1.251030e+01 4.584494e-02 6.462484e-02 3.723992e-01 1.951875e-01 
-1.241030e+01 4.687681e-02 6.587309e-02 3.724990e-01 1.973688e-01 
-1.231030e+01 4.793108e-02 6.714175e-02 3.726016e-01 1.995626e-01 
-1.221030e+01 4.900820e-02 6.843104e-02 3.727054e-01 2.017672e-01 
-1.211030e+01 5.010862e-02 6.974119e-02 3.728121e-01 2.039835e-01 
-1.201030e+01 5.123282e-02 7.107241e-02 3.729216e-01 2.062108e-01 
-1.191030e+01 5.238125e-02 7.242491e-02 3.730335e-01 2.084492e-01 
-1.181030e+01 5.355441e-02 7.379890e-02 3.731469e-01 2.106982e-01 
-1.171030e+01 5.475277e-02 7.519459e-02 3.732636e-01 2.129581e-01 
-1.161030e+01 5.597682e-02 7.661219e-02 3.733816e-01 2.152283e-01 
-1.151030e+01 5.722707e-02 7.805189e-02 3.735025e-01 2.175085e-01 
-1.141030e+01 5.850403e-02 7.951392e-02 3.736265e-01 2.197989e-01 
-1.131030e+01 5.980821e-02 8.099846e-02 3.737544e-01 2.220995e-01 
-1.121030e+01 6.114014e-02 8.250571e-02 3.738835e-01 2.244097e-01 
-1.111030e+01 6.250034e-02 8.403587e-02 3.740167e-01 2.267288e-01 
-1.101030e+01 6.388935e-02 8.558912e-02 3.741525e-01 2.290576e-01 
-1.091030e+01 6.530773e-02 8.716566e-02 3.742917e-01 2.313947e-01 
-1.081030e+01 6.675602e-02 8.876567e-02 3.744335e-01 2.337410e-01 
-1.071030e+01 6.823477e-02 9.038932e-02 3.745774e-01 2.360958e-01 
-1.061030e+01 6.974457e-02 9.203681e-02 3.747262e-01 2.384588e-01 
-1.051030e+01 7.128599e-02 9.370829e-02 3.748774e-01 2.408299e-01 
-1.041030e+01 7.285960e-02 9.540395e-02 3.750329e-01 2.432087e-01 
-1.031030e+01 7.446600e-02 9.712393e-02 3.751906e-01 2.455952e-01 
-1.021030e+01 7.610578e-02 9.886841e-02 3.753528e-01 2.479889e-01 
-1.011030e+01 7.777955e-02 1.006375e-01 3.755191e-01 2.503896e-01 
-1.001030e+01 7.948792e-02 1.024315e-01 3.756883e-01 2.527971e-01 
-9.910300e+00 8.123150e-02 1.042503e-01 3.758611e-01 2.552108e-01 
-9.810300e+00 8.301092e-02 1.060942e-01 3.760381e-01 2.576310e-01 
-9.710300e+00 8.482681e-02 1.079634e-01 3.762189e-01 2.600567e-01 
-9.610300e+00 8.667980e-02 1.098579e-01 3.764044e-01 2.624879e-01 
-9.510300e+00 8.857054e-02 1.117778e-01 3.765931e-01 2.649243e-01 
-9.410300e+00 9.049968e-02 1.137234e-01 3.767866e-01 2.673652e-01 
-9.310300e+00 9.246787e-02 1.156946e-01 3.769841e-01 2.698088e-01 
-9.210300e+00 9.447577e-02 1.176915e-01 3.771864e-01 2.722493e-01 
-9.110300e+00 9.652404e-02 1.197147e-01 3.773925e-01 2.744201e-01 
-9.010300e+00 9.861337e-02 1.217721e-01 3.776038e-01 2.753814e-01 
-8.910300e+00 1.007444e-01 1.238697e-01 3.778200e-01 2.762833e-01 
-8.810300e+00 1.029179e-01 1.260081e-01 3.780407e-01 2.771981e-01 
-8.710300e+00 1.051344e-01 1.281877e-01 3.782669e-01 2.781231e-01 
-8.610300e+00 1.073947e-01 1.304094e-01 3.784970e-01 2.790533e-01 
-8.510300e+00 1.096995e-01 1.326737e-01 3.787336e-01 2.800031e-01 
-8.410300e+00 1.120495e-01 1.349813e-01 3.789743e-01 2.809675e-01 
-8.310300e+00 1.144453e-01 1.373329e-01 3.792209e-01 2.819471e-01 
-8.210300e+00 1.168877e-01 1.397290e-01 3.794730e-01 2.829407e-01 
-8.110300e+00 1.193774e-01 1.421703e-01 3.797307e-01 2.839490e-01 
-8.010300e+00 1.219150e-01 1.446575e-01 3.799943e-01 2.849724e-01 
-7.910300e+00 1.245014e-01 1.471912e-01 3.802637e-01 2.860095e-01 
-7.810300e+00 1.271371e-01 1.497721e-01 3.805398e-01 2.870622e-01 
-7.710300e+00 1.298230e-01 1.524007e-01 3.808204e-01 2.881303e-01 
-7.610300e+00 1.325596e-01 1.550779e-01 3.811085e-01 2.892144e-01 
-7.510300e+00 1.353478e-01 1.578041e-01 3.814028e-01 2.903101e-01 
-7.410300e+00 1.381882e-01 1.605801e-01 3.817039e-01 2.914232e-01 
-7.310300e+00 1.410815e-01 1.634064e-01 3.820111e-01 2.925526e-01 
-7.210300e+00 1.440285e-01 1.662838e-01 3.823253e-01 2.936963e-01 
-7.110300e+00 1.470298e-01 1.692129e-01 3.826466e-01 2.948558e-01 
-7.010300e+00 1.500862e-01 1.721943e-01 3.829750e-01 2.960309e-01 
-6.910300e+00 1.531982e-01 1.752286e-01 3.833102e-01 2.972215e-01 
-6.810300e+00 1.563667e-01 1.783165e-01 3.836539e-01 2.984276e-01 
-6.710300e+00 1.595923e-01 1.814586e-01 3.840038e-01 2.996495e-01 
-6.610300e+00 1.628757e-01 1.846555e-01 3.843631e-01 3.008874e-01 
-6.510300e+00 1.662175e-01 1.879078e-01 3.847297e-01 3.021409e-01 
-6.410300e+00 1.696184e-01 1.912161e-01 3.851038e-01 3.034093e-01 
-6.310300e+00 1.730791e-01 1.945810e-01 3.854863e-01 3.046947e-01 
-6.210300e+00 1.766002e-01 1.980031e-01 3.858773e-01 3.059951e-01 
-6.110300e+00 1.801823e-01 2.014830e-01 3.862764e-01 3.073119e-01 
-6.010300e+00 1.838260e-01 2.050212e-01 3.866847e-01 3.086441e-01 
-5.910300e+00 1.875321e-01 2.086183e-01 3.871016e-01 3.099923e-01 
-5.810300e+00 1.913009e-01 2.122748e-01 3.875278e-01 3.113562e-01 
-5.710300e+00 1.951332e-01 2.159913e-01 3.879631e-01 3.127359e-01 
-5.610300e+00 1.990295e-01 2.197683e-01 3.884076e-01 3.141314e-01 
-5.510300e+00 2.029903e-01 2.236062e-01 3.888618e-01 3.155425e-01 
-5.410300e+00 2.070162e-01 2.275056e-01 3.893254e-01 3.169692e-01 
-5.310300e+00 2.111077e-01 2.314670e-01 3.897992e-01 3.184119e-01 
-5.210300e+00 2.152652e-01 2.354907e-01 3.902829e-01 3.198698e-01 
-5.110300e+00 2.194893e-01 2.395772e-01 3.907766e-01 3.213427e-01 
-5.010300e+00 2.237804e-01 2.437270e-01 3.912810e-01 3.228316e-01 
-4.910300e+00 2.281389e-01 2.479404e-01 3.917955e-01 3.243355e-01 
-4.810300e+00 2.325653e-01 2.522178e-01 3.923213e-01 3.258554e-01 
-4.710300e+00 2.370598e-01 2.565596e-01 3.928583e-01 3.273890e-01 
-4.610300e+00 2.416228e-01 2.609661e-01 3.934058e-01 3.289381e-01 
-4.510300e+00 2.462547e-01 2.654375e-01 3.939644e-01 3.305022e-01 
-4.410300e+00 2.509558e-01 2.699742e-01 3.945339e-01 3.320816e-01 
-4.310300e+00 2.557262e-01 2.745764e-01 3.951154e-01 3.336744e-01 
-4.210300e+00 2.605663e-01 2.792444e-01 3.957086e-01 3.352815e-01 
-4.110300e+00 2.654762e-01 2.839783e-01 3.963136e-01 3.369037e-01 
-4.010300e+00 2.704561e-01 2.887782e-01 3.969307e-01 3.385400e-01 
-3.910300e+00 2.755061e-01 2.936444e-01 3.975600e-01 3.401890e-01 
-3.810300e+00 2.806263e-01 2.985770e-01 3.982014e-01 3.418515e-01 
-3.710300e+00 2.858167e-01 3.035759e-01 3.988553e-01 3.435280e-01 
-3.610300e+00 2.910773e-01 3.086412e-01 3.995218e-01 3.452178e-01 
-3.510300e+00 2.964081e-01 3.137730e-01 4.002010e-01 3.469203e-01 
-3.410300e+00 3.018090e-01 3.189711e-01 4.008929e-01 3.486350e-01 
-3.310300e+00 3.072799e-01 3.242355e-01 4.015978e-01 3.503624e-01 
-3.210300e+00 3.128206e-01 3.295661e-01 4.023157e-01 3.521019e-01 
-3.110300e+00 3.184309e-01 3.349626e-01 4.030468e-01 3.538530e-01 
-3.010300e+00 3.241105e-01 3.404250e-01 4.037910e-01 3.556157e-01 
-2.910300e+00 3.298591e-01 3.459529e-01 4.045486e-01 3.573895e-01 
-2.810300e+00 3.356763e-01 3.515461e-01 4.053195e-01 3.591740e-01 
-2.710300e+00 3.415617e-01 3.572042e-01 4.061039e-01 3.609691e-01 
-2.610300e+00 3.475149e-01 3.629268e-01 4.069019e-01 3.627740e-01 
-2.510300e+00 3.535353e-01 3.687135e-01 4.077133e-01 3.645886e-01 
-2.410300e+00 3.596222e-01 3.745638e-01 4.085384e-01 3.664123e-01 
-2.310300e+00 3.657751e-01 3.804771e-01 4.093770e-01 3.682450e-01 
-2.210300e+00 3.719933e-01 3.864530e-01 4.102293e-01 3.700860e-01 
-2.110300e+00 3.782760e-01 3.924906e-01 4.110951e-01 3.719349e-01 
-2.010300e+00 3.846223e-01 3.985895e-01 4.119746e-01 3.737914e-01 
-1.910300e+00 3.910314e-01 4.047486e-01 4.128676e-01 3.756546e-01 
-1.810300e+00 3.975024e-01 4.109674e-01 4.137741e-01 3.775246e-01 
-1.710300e+00 4.040341e-01 4.172449e-01 4.146940e-01 3.794006e-01 
-1.610300e+00 4.106256e-01 4.235802e-01 4.156273e-01 3.812820e-01 
-1.510300e+00 4.172757e-01 4.299723e-01 4.165739e-01 3.831685e-01 
-1.410300e+00 4.239831e-01 4.364202e-01 4.175337e-01 3.850593e-01 
-1.310300e+00 4.307467e-01 4.429227e-01 4.185065e-01 3.869540e-01 
-1.210300e+00 4.375650e-01 4.494788e-01 4.194922e-01 3.888519e-01 
-1.110300e+00 4.444367e-01 4.560871e-01 4.204906e-01 3.907525e-01 
-1.010300e+00 4.513603e-01 4.627464e-01 4.215016e-01 3.926552e-01 
-9.103000e-01 4.583341e-01 4.694554e-01 4.225250e-01 3.945594e-01 
-8.103000e-01 4.653567e-01 4.762126e-01 4.235605e-01 3.964645e-01 
-7.103000e-01 4.724263e-01 4.830166e-01 4.246079e-01 3.983699e-01 
-6.103000e-01 4.795412e-01 4.898657e-01 4.256670e-01 4.002748e-01 
-5.103000e-01 4.866995e-01 4.967585e-01 4.267376e-01 4.021786e-01 
-4.103000e-01 4.938994e-01 5.036932e-01 4.278191e-01 4.040807e-01 
-3.103000e-01 5.011389e-01 5.106681e-01 4.289115e-01 4.059804e-01 
-2.103000e-01 5.084159e-01 5.176814e-01 4.300143e-01 4.078771e-01 
-1.103000e-01 5.157285e-01 5.247312e-01 4.311272e-01 4.097701e-01 
-1.029996e-02 5.230743e-01 5.318155e-01 4.322498e-01 4.116587e-01 
8.970004e-02 5.304513e-01 5.389325e-01 4.333817e-01 4.135424e-01 
1.897000e-01 5.378571e-01 5.460799e-01 4.345224e-01 4.154202e-01 
2.897000e-01 5.452893e-01 5.532557e-01 4.356715e-01 4.172916e-01 
3.897000e-01 5.527456e-01 5.604576e-01 4.368285e-01 4.191559e-01 
4.897000e-01 5.602235e-01 5.676834e-01 4.379929e-01 4.210125e-01 
5.897000e-01 5.677204e-01 5.749308e-01 4.391641e-01 4.228605e-01 
6.897000e-01 5.752337e-01 5.821973e-01 4.403416e-01 4.246994e-01 
7.897000e-01 5.827608e-01 5.894806e-01 4.415247e-01 4.265285e-01 
8.897000e-01 5.902990e-01 5.967780e-01 4.427129e-01 4.283470e-01 
9.897000e-01 5.978454e-01 6.040869e-01 4.439055e-01 4.301544e-01 
1.089700e+00 6.053974e-01 6.114048e-01 4.451018e-01 4.319499e-01 
1.189700e+00 6.129520e-01 6.187289e-01 4.463011e-01 4.337328e-01 
1.289700e+00 6.205062e-01 6.260565e-01 4.475028e-01 4.355024e-01 
1.389700e+00 6.280571e-01 6.333846e-01 4.487060e-01 4.372580e-01 
1.489700e+00 6.356017e-01 6.407105e-01 4.499100e-01 4.389990e-01 
1.589700e+00 6.431370e-01 6.480313e-01 4.511141e-01 4.407246e-01 
1.689700e+00 6.506597e-01 6.553438e-01 4.523174e-01 4.424341e-01 
1.789700e+00 6.581669e-01 6.626452e-01 4.535192e-01 4.441268e-01 
1.889700e+00 6.656552e-01 6.699323e-01 4.547185e-01 4.458019e-01 
1.989700e+00 6.731216e-01 6.772021e-01 4.559148e-01 4.474588e-01 
2.089700e+00 6.805627e-01 6.844514e-01 4.571069e-01 4.490966e-01 
2.189700e+00 6.879753e-01 6.916770e-01 4.582942e-01 4.507146e-01 
2.289700e+00 6.953563e-01 6.988759e-01 4.594757e-01 4.523121e-01 
2.389700e+00 7.027022e-01 7.060447e-01 4.606507e-01 4.538883e-01 
2.489700e+00 7.100100e-01 7.131804e-01 4.618182e-01 4.554425e-01 
2.589700e+00 7.172762e-01 7.202797e-01 4.629774e-01 4.569738e-01 
2.689700e+00 7.244976e-01 7.273394e-01 4.641276e-01 4.584816e-01 
2.789700e+00 7.316712e-01 7.343564e-01 4.652678e-01 4.599652e-01 
2.889700e+00 7.387935e-01 7.413274e-01 4.663972e-01 4.614238e-01 
2.989700e+00 7.458616e-01 7.482495e-01 4.675150e-01 4.628568e-01 
3.089700e+00 7.528723e-01 7.551193e-01 4.686205e-01 4.642636e-01 
3.189700e+00 7.598224e-01 7.619340e-01 4.697129e-01 4.656435e-01 
3.289700e+00 7.667090e-01 7.686904e-01 4.707915e-01 4.669960e-01 
3.389700e+00 7.735291e-01 7.753855e-01 4.718555e-01 4.683207e-01 
3.489700e+00 7.802798e-01 7.820164e-01 4.729043e-01 4.696170e-01 
3.589700e+00 7.869582e-01 7.885801e-01 4.739374e-01 4.708848e-01 
3.689700e+00 7.935614e-01 7.950739e-01 4.749541e-01 4.721236e-01 
3.789700e+00 8.000866e-01 8.014947e-01 4.759539e-01 4.733333e-01 
3.889700e+00 8.065312e-01 8.078398e-01 4.769364e-01 4.745137e-01 
3.989700e+00 8.128924e-01 8.141064e-01 4.779011e-01 4.756648e-01 
4.089700e+00 8.191675e-01 8.202917e-01 4.788477e-01 4.767864e-01 
4.189700e+00 8.253538e-01 8.263930e-01 4.797757e-01 4.778788e-01 
4.289700e+00 8.314486e-01 8.324073e-01 4.806849e-01 4.789418e-01 
4.389700e+00 8.374494e-01 8.383321e-01 4.815749e-01 4.799757e-01 
4.489700e+00 8.433533e-01 8.441645e-01 4.824455e-01 4.809806e-01 
4.589700e+00 8.491579e-01 8.499017e-01 4.832964e-01 4.819565e-01 
4.689700e+00 8.548604e-01 8.555410e-01 4.841272e-01 4.829037e-01 
4.789700e+00 8.604581e-01 8.610796e-01 4.849376e-01 4.838222e-01 
4.889700e+00 8.659485e-01 8.665147e-01 4.857272e-01 4.847120e-01 
4.989700e+00 8.713290e-01 8.718436e-01 4.864957e-01 4.855732e-01 
5.089700e+00 8.765969e-01 8.770637e-01 4.872425e-01 4.864057e-01 
5.189700e+00 8.817500e-01 8.821724e-01 4.879672e-01 4.872095e-01 
5.289700e+00 8.867858e-01 8.871671e-01 4.886692e-01 4.879843e-01 
5.389700e+00 8.917021e-01 8.920456e-01 4.893479e-01 4.887299e-01 
5.489700e+00 8.964971e-01 8.968058e-01 4.900028e-01 4.894461e-01 
5.589700e+00 9.011689e-01 9.014458e-01 4.906331e-01 4.901327e-01 
5.689700e+00 9.057160e-01 9.059638e-01 4.912384e-01 4.907894e-01 
5.789700e+00 9.101373e-01 9.103586e-01 4.918182e-01 4.914159e-01 
5.889700e+00 9.144319e-01 9.146293e-01 4.923718e-01 4.920122e-01 
5.989700e+00 9.185995e-01 9.187752e-01 4.928992e-01 4.925781e-01 
6.089700e+00 9.226400e-01 9.227961e-01 4.933999e-01 4.931139e-01 
6.189700e+00 9.265538e-01 9.266922e-01 4.938739e-01 4.936197e-01 
6.289700e+00 9.303416e-01 9.304642e-01 4.943215e-01 4.940959e-01 
6.389700e+00 9.340045e-01 9.341130e-01 4.947430e-01 4.945431e-01 
6.489700e+00 9.375441e-01 9.376399e-01 4.951388e-01 4.949622e-01 
6.589700e+00 9.409622e-01 9.410466e-01 4.955099e-01 4.953541e-01 
6.689700e+00 9.442606e-01 9.443349e-01 4.958571e-01 4.957202e-01 
6.789700e+00 9.474416e-01 9.475068e-01 4.961817e-01 4.960617e-01 
6.889700e+00 9.505073e-01 9.505644e-01 4.964850e-01 4.963802e-01 
6.989700e+00 9.534600e-01 9.535097e-01 4.967684e-01 4.966774e-01 
7.089700e+00 9.563015e-01 9.563447e-01 4.970335e-01 4.969548e-01 
7.189700e+00 9.590338e-01 9.590711e-01 4.972817e-01 4.972140e-01 
7.289700e+00 9.616582e-01 9.616902e-01 4.975146e-01 4.974568e-01 
7.389700e+00 9.641759e-01 9.642032e-01 4.977334e-01 4.976844e-01 
7.489700e+00 9.665877e-01 9.666108e-01 4.979395e-01 4.978982e-01 
7.589700e+00 9.688940e-01 9.689133e-01 4.981337e-01 4.980992e-01 
7.689700e+00 9.710948e-01 9.711109e-01 4.983167e-01 4.982881e-01 
7.789700e+00 9.731901e-01 9.732033e-01 4.984891e-01 4.984656e-01 
7.889700e+00 9.751796e-01 9.751904e-01 4.986511e-01 4.986319e-01 
7.989700e+00 9.770633e-01 9.770720e-01 4.988026e-01 4.987870e-01 
8.089700e+00 9.788412e-01 9.788482e-01 4.989435e-01 4.989310e-01 
8.189700e+00 9.805139e-01 9.805195e-01 4.990737e-01 4.990637e-01 
8.289700e+00 9.820824e-01 9.820869e-01 4.991928e-01 4.991848e-01 
8.389700e+00 9.835486e-01 9.835521e-01 4.993007e-01 4.992944e-01 
8.489700e+00 9.849149e-01 9.849177e-01 4.993974e-01 4.993924e-01 
8.589700e+00 9.861848e-01 9.861870e-01 4.994831e-01 4.994791e-01 
8.689700e+00 9.873625e-01 9.873642e-01 4.995581e-01 4.995550e-01 
8.789700e+00 9.884528e-01 9.884542e-01 4.996231e-01 4.996206e-01 
8.889700e+00 9.894614e-01 9.894625e-01 4.996788e-01 4.996768e-01 
8.989700e+00 9.903942e-01 9.903950e-01 4.997260e-01 4.997245e-01 
9.089700e+00 9.912573e-01 9.912579e-01 4.997659e-01 4.997646e-01 
9.189700e+00 9.920568e-01 9.920574e-01 4.997993e-01 4.997983e-01 
9.289700e+00 9.927987e-01 9.927992e-01 4.998274e-01 4.998265e-01 
9.389700e+00 9.934883e-01 9.934886e-01 4.998510e-01 4.998503e-01 
9.489700e+00 9.941301e-01 9.941304e-01 4.998710e-01 4.998705e-01 
9.589700e+00 9.947279e-01 9.947281e-01 4.998883e-01 4.998879e-01 
9.689700e+00 9.952846e-01 9.952848e-01 4.999035e-01 4.999031e-01 
9.789700e+00 9.958020e-01 9.958021e-01 4.999171e-01 4.999168e-01 
9.889700e+00 9.962811e-01 9.962812e-01 4.999294e-01 4.999292e-01 
9.989700e+00 9.967223e-01 9.967223e-01 4.999407e-01 4.999405e-01 
1.008970e+01 9.971255e-01 9.971255e-01 4.999510e-01 4.999509e-01 
1.018970e+01 9.974906e-01 9.974906e-01 4.999603e-01 4.999602e-01 
1.028970e+01 9.978179e-01 9.978179e-01 4.999685e-01 4.999685e-01 
1.038970e+01 9.981080e-01 9.981080e-01 4.999756e-01 4.999755e-01 
1.048970e+01 9.983624e-01 9.983624e-01 4.999814e-01 4.999814e-01 
1.058970e+01 9.985833e-01 9.985833e-01 4.999861e-01 4.999861e-01 
1.068970e+01 9.987737e-01 9.987737e-01 4.999898e-01 4.999898e-01 
1.078970e+01 9.989370e-01 9.989370e-01 4.999925e-01 4.999925e-01 
1.088970e+01 9.990769e-01 9.990769e-01 4.999945e-01 4.999945e-01 
1.098970e+01 9.991970e-01 9.991970e-01 4.999959e-01 4.999959e-01 
1.108970e+01 9.993009e-01 9.993009e-01 4.999969e-01 4.999969e-01 
1.118970e+01 9.993917e-01 9.993917e-01 4.999976e-01 4.999976e-01 
1.128970e+01 9.994721e-01 9.994721e-01 4.999981e-01 4.999981e-01 
1.138970e+01 9.995441e-01 9.995441e-01 4.999985e-01 4.999985e-01 
1.148970e+01 9.996091e-01 9.996091e-01 4.999987e-01 4.999987e-01 
1.158970e+01 9.996683e-01 9.996683e-01 4.999990e-01 4.999990e-01 
1.168970e+01 9.997219e-01 9.997219e-01 4.999992e-01 4.999992e-01 
1.178970e+01 9.997701e-01 9.997701e-01 4.999993e-01 4.999993e-01 
1.188970e+01 9.998126e-01 9.998126e-01 4.999995e-01 4.999995e-01 
1.198970e+01 9.998493e-01 9.998493e-01 4.999996e-01 4.999996e-01 
1.208970e+01 9.998801e-01 9.998801e-01 4.999997e-01 4.999997e-01 
1.218970e+01 9.999052e-01 9.999052e-01 4.999998e-01 4.999998e-01 
1.228970e+01 9.999250e-01 9.999250e-01 4.999999e-01 4.999999e-01 
1.238970e+01 9.999403e-01 9.999403e-01 4.999999e-01 4.999999e-01 
1.248970e+01 9.999520e-01 9.999520e-01 5.000000e-01 5.000000e-01 
1.258970e+01 9.999609e-01 9.999609e-01 5.000000e-01 5.000000e-01 
1.268970e+01 9.999677e-01 9.999677e-01 5.000000e-01 5.000000e-01 
1.278970e+01 9.999731e-01 9.999731e-01 5.000000e-01 5.000000e-01 
1.288970e+01 9.999775e-01 9.999775e-01 5.000000e-01 5.000000e-01 
1.298970e+01 9.999813e-01 9.999813e-01 5.000000e-01 5.000000e-01 


==> data/achievable_rates_ps-Rc=0.75.txt <==
Es/N0 rts1 rts2 rtx1 rtx2 
-1.501030e+01 2.966326e-02 4.104877e-02 4.934950e-01 1.720426e-01 
-1.491030e+01 3.033830e-02 4.192042e-02 4.936199e-01 1.744228e-01 
-1.481030e+01 3.102834e-02 4.280912e-02 4.937588e-01 1.768265e-01 
-1.471030e+01 3.173367e-02 4.371516e-02 4.938992e-01 1.792542e-01 
-1.461030e+01 3.245463e-02 4.463876e-02 4.940457e-01 1.817011e-01 
-1.451030e+01 3.319154e-02 4.558027e-02 4.941958e-01 1.841719e-01 
-1.441030e+01 3.394474e-02 4.653996e-02 4.943485e-01 1.866660e-01 
-1.431030e+01 3.471456e-02 4.751814e-02 4.945076e-01 1.891827e-01 
-1.421030e+01 3.550135e-02 4.851506e-02 4.946641e-01 1.917203e-01 
-1.411030e+01 3.630546e-02 4.953104e-02 4.948288e-01 1.942802e-01 
-1.401030e+01 3.712726e-02 5.056636e-02 4.949965e-01 1.968631e-01 
-1.391030e+01 3.796709e-02 5.162138e-02 4.951666e-01 1.994696e-01 
-1.381030e+01 3.882534e-02 5.269631e-02 4.953444e-01 2.020975e-01 
-1.371030e+01 3.970238e-02 5.379154e-02 4.955231e-01 2.047463e-01 
-1.361030e+01 4.059859e-02 5.490735e-02 4.957073e-01 2.074194e-01 
-1.351030e+01 4.151436e-02 5.604406e-02 4.958960e-01 2.101122e-01 
-1.341030e+01 4.245009e-02 5.720196e-02 4.960879e-01 2.128277e-01 
-1.331030e+01 4.340619e-02 5.838134e-02 4.962849e-01 2.155665e-01 
-1.321030e+01 4.438306e-02 5.958261e-02 4.964864e-01 2.183265e-01 
-1.311030e+01 4.538111e-02 6.080597e-02 4.966924e-01 2.211080e-01 
-1.301030e+01 4.640078e-02 6.205184e-02 4.969040e-01 2.239122e-01 
-1.291030e+01 4.744248e-02 6.332049e-02 4.971158e-01 2.267357e-01 
-1.281030e+01 4.850666e-02 6.461227e-02 4.973376e-01 2.295827e-01 
-1.271030e+01 4.959377e-02 6.592752e-02 4.975658e-01 2.324494e-01 
-1.261030e+01 5.070424e-02 6.726651e-02 4.977947e-01 2.353382e-01 
-1.251030e+01 5.183854e-02 6.862956e-02 4.980340e-01 2.382488e-01 
-1.241030e+01 5.299713e-02 7.001708e-02 4.982734e-01 2.411796e-01 
-1.231030e+01 5.418048e-02 7.142936e-02 4.985221e-01 2.441314e-01 
-1.221030e+01 5.538907e-02 7.286673e-02 4.987745e-01 2.471038e-01 
-1.211030e+01 5.662339e-02 7.432955e-02 4.990345e-01 2.500957e-01 
-1.201030e+01 5.788391e-02 7.581807e-02 4.993026e-01 2.531098e-01 
-1.191030e+01 5.917115e-02 7.733275e-02 4.995721e-01 2.561427e-01 
-1.181030e+01 6.048561e-02 7.887382e-02 4.998516e-01 2.591975e-01 
-1.171030e+01 6.182780e-02 8.044165e-02 5.001355e-01 2.622708e-01 
-1.161030e+01 6.319823e-02 8.203658e-02 5.004270e-01 2.653634e-01 
-1.151030e+01 6.459744e-02 8.365895e-02 5.007258e-01 2.684762e-01 
-1.141030e+01 6.602595e-02 8.530908e-02 5.010328e-01 2.716085e-01 
-1.131030e+01 6.748429e-02 8.698731e-02 5.013452e-01 2.747594e-01 
-1.121030e+01 6.897303e-02 8.869399e-02 5.016653e-01 2.779299e-01 
-1.111030e+01 7.049270e-02 9.042944e-02 5.019923e-01 2.811189e-01 
-1.101030e+01 7.204386e-02 9.219399e-02 5.023279e-01 2.843263e-01 
-1.091030e+01 7.362708e-02 9.398801e-02 5.026710e-01 2.875517e-01 
-1.081030e+01 7.524292e-02 9.581178e-02 5.030222e-01 2.907960e-01 
-1.071030e+01 7.689196e-02 9.766565e-02 5.033816e-01 2.940586e-01 
-1.061030e+01 7.857479e-02 9.954994e-02 5.037490e-01 2.973374e-01 
-1.051030e+01 8.029198e-02 1.014649e-01 5.041257e-01 3.006344e-01 
-1.041030e+01 8.204413e-02 1.034111e-01 5.045110e-01 3.039479e-01 
-1.031030e+01 8.383183e-02 1.053886e-01 5.049059e-01 3.072790e-01 
-1.021030e+01 8.565570e-02 1.073979e-01 5.053099e-01 3.106268e-01 
-1.011030e+01 8.751633e-02 1.094392e-01 5.057228e-01 3.139909e-01 
-1.001030e+01 8.941434e-02 1.115128e-01 5.061466e-01 3.173707e-01 
-9.910300e+00 9.135034e-02 1.136192e-01 5.065792e-01 3.207663e-01 
-9.810300e+00 9.332495e-02 1.157586e-01 5.070222e-01 3.241776e-01 
-9.710300e+00 9.533881e-02 1.179312e-01 5.074772e-01 3.276041e-01 
-9.610300e+00 9.739253e-02 1.201374e-01 5.079427e-01 3.310460e-01 
-9.510300e+00 9.948674e-02 1.223774e-01 5.084176e-01 3.345018e-01 
-9.410300e+00 1.016221e-01 1.246517e-01 5.089039e-01 3.379725e-01 
-9.310300e+00 1.037992e-01 1.269604e-01 5.094023e-01 3.414569e-01 
-9.210300e+00 1.060187e-01 1.293039e-01 5.099125e-01 3.449551e-01 
-9.110300e+00 1.082813e-01 1.316825e-01 5.104346e-01 3.484669e-01 
-9.010300e+00 1.105876e-01 1.340963e-01 5.109705e-01 3.519912e-01 
-8.910300e+00 1.129382e-01 1.365457e-01 5.115156e-01 3.555282e-01 
-8.810300e+00 1.153338e-01 1.390310e-01 5.120766e-01 3.590777e-01 
-8.710300e+00 1.177750e-01 1.415524e-01 5.126481e-01 3.626389e-01 
-8.610300e+00 1.202625e-01 1.441101e-01 5.132340e-01 3.662116e-01 
-8.510300e+00 1.227969e-01 1.467044e-01 5.138337e-01 3.697959e-01 
-8.410300e+00 1.253789e-01 1.493355e-01 5.144480e-01 3.733906e-01 
-8.310300e+00 1.280091e-01 1.520037e-01 5.150754e-01 3.769956e-01 
-8.210300e+00 1.306881e-01 1.547092e-01 5.157201e-01 3.806106e-01 
-8.110300e+00 1.334167e-01 1.574522e-01 5.163755e-01 3.842351e-01 
-8.010300e+00 1.361953e-01 1.602329e-01 5.170480e-01 3.878694e-01 
-7.910300e+00 1.390247e-01 1.630514e-01 5.177359e-01 3.915118e-01 
-7.810300e+00 1.419055e-01 1.659080e-01 5.184396e-01 3.951615e-01 
-7.710300e+00 1.448383e-01 1.688029e-01 5.191592e-01 3.988194e-01 
-7.610300e+00 1.478237e-01 1.717363e-01 5.198956e-01 4.024839e-01 
-7.510300e+00 1.508623e-01 1.747082e-01 5.206485e-01 4.061522e-01 
-7.410300e+00 1.539547e-01 1.777188e-01 5.214184e-01 4.098076e-01 
-7.310300e+00 1.571016e-01 1.807701e-01 5.222056e-01 4.127717e-01 
-7.210300e+00 1.603035e-01 1.838710e-01 5.230106e-01 4.151127e-01 
-7.110300e+00 1.635610e-01 1.870232e-01 5.238334e-01 4.174613e-01 
-7.010300e+00 1.668747e-01 1.902277e-01 5.246747e-01 4.198177e-01 
-6.910300e+00 1.702450e-01 1.934845e-01 5.255354e-01 4.222070e-01 
-6.810300e+00 1.736727e-01 1.967944e-01 5.264145e-01 4.246149e-01 
-6.710300e+00 1.771581e-01 2.001579e-01 5.273121e-01 4.270454e-01 
-6.610300e+00 1.807018e-01 2.035754e-01 5.282295e-01 4.294972e-01 
-6.510300e+00 1.843044e-01 2.070474e-01 5.291669e-01 4.319721e-01 
-6.410300e+00 1.879663e-01 2.105743e-01 5.301244e-01 4.344676e-01 
-6.310300e+00 1.916880e-01 2.141565e-01 5.311024e-01 4.369842e-01 
-6.210300e+00 1.954700e-01 2.177946e-01 5.321013e-01 4.395230e-01 
-6.110300e+00 1.993126e-01 2.214889e-01 5.331208e-01 4.420833e-01 
-6.010300e+00 2.032164e-01 2.252398e-01 5.341621e-01 4.446647e-01 
-5.910300e+00 2.071817e-01 2.290478e-01 5.352250e-01 4.472671e-01 
-5.810300e+00 2.112090e-01 2.329131e-01 5.363096e-01 4.498900e-01 
-5.710300e+00 2.152985e-01 2.368362e-01 5.374165e-01 4.525336e-01 
-5.610300e+00 2.194506e-01 2.408173e-01 5.385460e-01 4.551972e-01 
-5.510300e+00 2.236657e-01 2.448569e-01 5.396980e-01 4.578805e-01 
-5.410300e+00 2.279440e-01 2.489552e-01 5.408730e-01 4.605841e-01 
-5.310300e+00 2.322858e-01 2.531125e-01 5.420713e-01 4.633069e-01 
-5.210300e+00 2.366913e-01 2.573291e-01 5.432928e-01 4.660436e-01 
-5.110300e+00 2.411608e-01 2.616051e-01 5.445380e-01 4.688101e-01 
-5.010300e+00 2.456945e-01 2.659409e-01 5.458071e-01 4.715892e-01 
-4.910300e+00 2.502925e-01 2.703367e-01 5.471001e-01 4.743864e-01 
-4.810300e+00 2.549550e-01 2.747925e-01 5.484173e-01 4.772006e-01 
-4.710300e+00 2.596820e-01 2.793086e-01 5.497590e-01 4.800333e-01 
-4.610300e+00 2.644736e-01 2.838851e-01 5.511250e-01 4.828823e-01 
-4.510300e+00 2.693298e-01 2.885221e-01 5.525158e-01 4.857480e-01 
-4.410300e+00 2.742507e-01 2.932197e-01 5.539311e-01 4.886276e-01 
-4.310300e+00 2.792363e-01 2.979779e-01 5.553713e-01 4.915256e-01 
-4.210300e+00 2.842864e-01 3.027967e-01 5.568364e-01 4.944385e-01 
-4.110300e+00 2.894009e-01 3.076761e-01 5.583265e-01 4.973662e-01 
-4.010300e+00 2.945798e-01 3.126160e-01 5.598415e-01 5.003095e-01 
-3.910300e+00 2.998228e-01 3.176165e-01 5.613815e-01 5.032652e-01 
-3.810300e+00 3.051297e-01 3.226773e-01 5.629465e-01 5.062342e-01 
-3.710300e+00 3.105003e-01 3.277984e-01 5.645364e-01 5.092158e-01 
-3.610300e+00 3.159342e-01 3.329796e-01 5.661511e-01 5.122098e-01 
-3.510300e+00 3.214312e-01 3.382206e-01 5.677907e-01 5.152151e-01 
-3.410300e+00 3.269908e-01 3.435212e-01 5.694549e-01 5.182314e-01 
-3.310300e+00 3.326126e-01 3.488811e-01 5.711437e-01 5.212584e-01 
-3.210300e+00 3.382962e-01 3.543001e-01 5.728568e-01 5.242948e-01 
-3.110300e+00 3.440410e-01 3.597777e-01 5.745938e-01 5.273406e-01 
-3.010300e+00 3.498465e-01 3.653135e-01 5.763550e-01 5.303953e-01 
-2.910300e+00 3.557121e-01 3.709072e-01 5.781401e-01 5.334572e-01 
-2.810300e+00 3.616371e-01 3.765582e-01 5.799487e-01 5.365264e-01 
-2.710300e+00 3.676208e-01 3.822660e-01 5.817802e-01 5.396021e-01 
-2.610300e+00 3.736625e-01 3.880300e-01 5.836345e-01 5.426834e-01 
-2.510300e+00 3.797615e-01 3.938497e-01 5.855116e-01 5.457698e-01 
-2.410300e+00 3.859168e-01 3.997243e-01 5.874106e-01 5.488605e-01 
-2.310300e+00 3.921275e-01 4.056533e-01 5.893315e-01 5.519543e-01 
-2.210300e+00 3.983929e-01 4.116358e-01 5.912738e-01 5.550509e-01 
-2.110300e+00 4.047117e-01 4.176710e-01 5.932364e-01 5.581493e-01 
-2.010300e+00 4.110831e-01 4.237582e-01 5.952192e-01 5.612487e-01 
-1.910300e+00 4.175059e-01 4.298965e-01 5.972218e-01 5.643483e-01 
-1.810300e+00 4.239790e-01 4.360848e-01 5.992434e-01 5.674474e-01 
-1.710300e+00 4.305013e-01 4.423224e-01 6.012835e-01 5.705448e-01 
-1.610300e+00 4.370713e-01 4.486080e-01 6.033421e-01 5.736399e-01 
-1.510300e+00 4.436880e-01 4.549407e-01 6.054178e-01 5.767317e-01 
-1.410300e+00 4.503499e-01 4.613193e-01 6.075100e-01 5.798194e-01 
-1.310300e+00 4.570556e-01 4.677427e-01 6.096182e-01 5.829021e-01 
-1.210300e+00 4.638038e-01 4.742096e-01 6.117415e-01 5.859790e-01 
-1.110300e+00 4.705928e-01 4.807188e-01 6.138792e-01 5.890487e-01 
-1.010300e+00 4.774213e-01 4.872689e-01 6.160304e-01 5.921109e-01 
-9.103000e-01 4.842876e-01 4.938586e-01 6.181943e-01 5.951644e-01 
-8.103000e-01 4.911900e-01 5.004865e-01 6.203700e-01 5.982083e-01 
-7.103000e-01 4.981269e-01 5.071509e-01 6.225566e-01 6.012417e-01 
-6.103000e-01 5.050965e-01 5.138506e-01 6.247531e-01 6.042637e-01 
-5.103000e-01 5.120971e-01 5.205837e-01 6.269586e-01 6.072733e-01 
-4.103000e-01 5.191268e-01 5.273488e-01 6.291721e-01 6.102701e-01 
-3.103000e-01 5.261838e-01 5.341441e-01 6.313925e-01 6.132524e-01 
-2.103000e-01 5.332662e-01 5.409678e-01 6.336189e-01 6.162200e-01 
-1.103000e-01 5.403719e-01 5.478183e-01 6.358500e-01 6.191717e-01 
-1.029996e-02 5.474990e-01 5.546936e-01 6.380848e-01 6.221065e-01 
8.970004e-02 5.546455e-01 5.615918e-01 6.403223e-01 6.250238e-01 
1.897000e-01 5.618092e-01 5.685110e-01 6.425613e-01 6.279225e-01 
2.897000e-01 5.689879e-01 5.754492e-01 6.448005e-01 6.308019e-01 
3.897000e-01 5.761796e-01 5.824043e-01 6.470390e-01 6.336611e-01 
4.897000e-01 5.833819e-01 5.893743e-01 6.492756e-01 6.364993e-01 
5.897000e-01 5.905927e-01 5.963569e-01 6.515090e-01 6.393156e-01 
6.897000e-01 5.978096e-01 6.033499e-01 6.537382e-01 6.421092e-01 
7.897000e-01 6.050302e-01 6.103511e-01 6.559619e-01 6.448793e-01 
8.897000e-01 6.122522e-01 6.173582e-01 6.581790e-01 6.476250e-01 
9.897000e-01 6.194730e-01 6.243689e-01 6.603884e-01 6.503455e-01 
1.089700e+00 6.266904e-01 6.313806e-01 6.625890e-01 6.530400e-01 
1.189700e+00 6.339017e-01 6.383910e-01 6.647795e-01 6.557076e-01 
1.289700e+00 6.411043e-01 6.453975e-01 6.669588e-01 6.583476e-01 
1.389700e+00 6.482958e-01 6.523978e-01 6.691258e-01 6.609586e-01 
1.489700e+00 6.554735e-01 6.593891e-01 6.712794e-01 6.635410e-01 
1.589700e+00 6.626348e-01 6.663688e-01 6.734185e-01 6.660928e-01 
1.689700e+00 6.697770e-01 6.733344e-01 6.755418e-01 6.686136e-01 
1.789700e+00 6.768974e-01 6.802832e-01 6.776483e-01 6.711024e-01 
1.889700e+00 6.839933e-01 6.872126e-01 6.797369e-01 6.735584e-01 
1.989700e+00 6.910620e-01 6.941197e-01 6.818064e-01 6.759807e-01 
2.089700e+00 6.981008e-01 7.010019e-01 6.838558e-01 6.783684e-01 
2.189700e+00 7.051069e-01 7.078565e-01 6.858839e-01 6.807208e-01 
2.289700e+00 7.120776e-01 7.146807e-01 6.878896e-01 6.830370e-01 
2.389700e+00 7.190103e-01 7.214718e-01 6.898719e-01 6.853161e-01 
2.489700e+00 7.259021e-01 7.282271e-01 6.918297e-01 6.875573e-01 
2.589700e+00 7.327503e-01 7.349438e-01 6.937620e-01 6.897599e-01 
2.689700e+00 7.395524e-01 7.416193e-01 6.956677e-01 6.919232e-01 
2.789700e+00 7.463056e-01 7.482508e-01 6.975459e-01 6.940464e-01 
2.889700e+00 7.530073e-01 7.548357e-01 6.993956e-01 6.961290e-01 
2.989700e+00 7.596549e-01 7.613713e-01 7.012161e-01 6.981703e-01 
3.089700e+00 7.662458e-01 7.678549e-01 7.030063e-01 7.001699e-01 
3.189700e+00 7.727775e-01 7.742840e-01 7.047656e-01 7.021272e-01 
3.289700e+00 7.792474e-01 7.806560e-01 7.064932e-01 7.040421e-01 
3.389700e+00 7.856531e-01 7.869683e-01 7.081886e-01 7.059141e-01 
3.489700e+00 7.919921e-01 7.932183e-01 7.098512e-01 7.077432e-01 
3.589700e+00 7.982620e-01 7.994035e-01 7.114805e-01 7.095291e-01 
3.689700e+00 8.044603e-01 8.055214e-01 7.130760e-01 7.112719e-01 
3.789700e+00 8.105846e-01 8.115694e-01 7.146375e-01 7.129715e-01 
3.889700e+00 8.166326e-01 8.175451e-01 7.161646e-01 7.146281e-01 
3.989700e+00 8.226018e-01 8.234459e-01 7.176571e-01 7.162418e-01 
4.089700e+00 8.284898e-01 8.292694e-01 7.191149e-01 7.178129e-01 
4.189700e+00 8.342943e-01 8.350130e-01 7.205378e-01 7.193414e-01 
4.289700e+00 8.400128e-01 8.406741e-01 7.219256e-01 7.208277e-01 
4.389700e+00 8.456429e-01 8.462503e-01 7.232782e-01 7.222721e-01 
4.489700e+00 8.511822e-01 8.517391e-01 7.245955e-01 7.236746e-01 
4.589700e+00 8.566283e-01 8.571379e-01 7.258773e-01 7.250355e-01 
4.689700e+00 8.619788e-01 8.624442e-01 7.271234e-01 7.263549e-01 
4.789700e+00 8.672313e-01 8.676555e-01 7.283335e-01 7.276329e-01 
4.889700e+00 8.723836e-01 8.727693e-01 7.295073e-01 7.288696e-01 
4.989700e+00 8.774332e-01 8.777833e-01 7.306446e-01 7.300648e-01 
5.089700e+00 8.823781e-01 8.826953e-01 7.317447e-01 7.312184e-01 
5.189700e+00 8.872161e-01 8.875029e-01 7.328075e-01 7.323304e-01 
5.289700e+00 8.919454e-01 8.922041e-01 7.338322e-01 7.334004e-01 
5.389700e+00 8.965641e-01 8.967970e-01 7.348186e-01 7.344284e-01 
5.489700e+00 9.010707e-01 9.012801e-01 7.357660e-01 7.354139e-01 
5.589700e+00 9.054638e-01 9.056517e-01 7.366742e-01 7.363569e-01 
5.689700e+00 9.097425e-01 9.099107e-01 7.375426e-01 7.372573e-01 
5.789700e+00 9.139058e-01 9.140561e-01 7.383712e-01 7.381150e-01 
5.889700e+00 9.179533e-01 9.180875e-01 7.391598e-01 7.389300e-01 
5.989700e+00 9.218848e-01 9.220044e-01 7.399085e-01 7.397028e-01 
6.089700e+00 9.257006e-01 9.258070e-01 7.406175e-01 7.404337e-01 
6.189700e+00 9.294009e-01 9.294955e-01 7.412874e-01 7.411235e-01 
6.289700e+00 9.329867e-01 9.330706e-01 7.419189e-01 7.417729e-01 
6.389700e+00 9.364590e-01 9.365333e-01 7.425129e-01 7.423833e-01 
6.489700e+00 9.398190e-01 9.398847e-01 7.430708e-01 7.429560e-01 
6.589700e+00 9.430682e-01 9.431262e-01 7.435939e-01 7.434925e-01 
6.689700e+00 9.462082e-01 9.462593e-01 7.440840e-01 7.439948e-01 
6.789700e+00 9.492406e-01 9.492855e-01 7.445430e-01 7.444648e-01 
6.889700e+00 9.521671e-01 9.522064e-01 7.449729e-01 7.449046e-01 
6.989700e+00 9.549891e-01 9.550234e-01 7.453758e-01 7.453165e-01 
7.089700e+00 9.577081e-01 9.577378e-01 7.457537e-01 7.457025e-01 
7.189700e+00 9.603251e-01 9.603507e-01 7.461087e-01 7.460647e-01 
7.289700e+00 9.628409e-01 9.628629e-01 7.464426e-01 7.464052e-01 
7.389700e+00 9.652563e-01 9.652750e-01 7.467572e-01 7.467256e-01 
7.489700e+00 9.675713e-01 9.675871e-01 7.470539e-01 7.470273e-01 
7.589700e+00 9.697861e-01 9.697993e-01 7.473337e-01 7.473115e-01 
7.689700e+00 9.719004e-01 9.719114e-01 7.475973e-01 7.475789e-01 
7.789700e+00 9.739140e-01 9.739230e-01 7.478453e-01 7.478302e-01 
7.889700e+00 9.758267e-01 9.758340e-01 7.480778e-01 7.480654e-01 
7.989700e+00 9.776383e-01 9.776443e-01 7.482947e-01 7.482846e-01 
8.089700e+00 9.793492e-01 9.793540e-01 7.484958e-01 7.484876e-01 
8.189700e+00 9.809598e-01 9.809637e-01 7.486808e-01 7.486743e-01 
8.289700e+00 9.824716e-01 9.824746e-01 7.488497e-01 7.488445e-01 
8.389700e+00 9.838862e-01 9.838886e-01 7.490024e-01 7.489982e-01 
8.489700e+00 9.852063e-01 9.852082e-01 7.491389e-01 7.491356e-01 
8.589700e+00 9.864352e-01 9.864367e-01 7.492598e-01 7.492571e-01 
8.689700e+00 9.875769e-01 9.875781e-01 7.493656e-01 7.493634e-01 
8.789700e+00 9.886361e-01 9.886370e-01 7.494572e-01 7.494555e-01 
8.889700e+00 9.896180e-01 9.896187e-01 7.495359e-01 7.495345e-01 
8.989700e+00 9.905280e-01 9.905285e-01 7.496028e-01 7.496017e-01 
9.089700e+00 9.913718e-01 9.913723e-01 7.496595e-01 7.496586e-01 
9.189700e+00 9.921552e-01 9.921556e-01 7.497071e-01 7.497064e-01 
9.289700e+00 9.928835e-01 9.928838e-01 7.497473e-01 7.497467e-01 
9.389700e+00 9.935616e-01 9.935618e-01 7.497814e-01 7.497809e-01 
9.489700e+00 9.941936e-01 9.941938e-01 7.498104e-01 7.498100e-01 
9.589700e+00 9.947830e-01 9.947832e-01 7.498357e-01 7.498353e-01 
9.689700e+00 9.953322e-01 9.953324e-01 7.498579e-01 7.498577e-01 
9.789700e+00 9.958429e-01 9.958430e-01 7.498779e-01 7.498777e-01 
9.889700e+00 9.963160e-01 9.963160e-01 7.498961e-01 7.498959e-01 
9.989700e+00 9.967516e-01 9.967516e-01 7.499127e-01 7.499126e-01 
1.008970e+01 9.971497e-01 9.971497e-01 7.499279e-01 7.499278e-01 
1.018970e+01 9.975102e-01 9.975103e-01 7.499416e-01 7.499416e-01 
1.028970e+01 9.978334e-01 9.978335e-01 7.499537e-01 7.499537e-01 
1.038970e+01 9.981201e-01 9.981201e-01 7.499641e-01 7.499640e-01 
1.048970e+01 9.983716e-01 9.983716e-01 7.499727e-01 7.499727e-01 
1.058970e+01 9.985902e-01 9.985902e-01 7.499796e-01 7.499796e-01 
1.068970e+01 9.987788e-01 9.987788e-01 7.499849e-01 7.499849e-01 
1.078970e+01 9.989407e-01 9.989407e-01 7.499889e-01 7.499889e-01 
1.088970e+01 9.990796e-01 9.990796e-01 7.499918e-01 7.499918e-01 
1.098970e+01 9.991990e-01 9.991990e-01 7.499939e-01 7.499939e-01 
1.108970e+01 9.993024e-01 9.993024e-01 7.499954e-01 7.499954e-01 
1.118970e+01 9.993929e-01 9.993929e-01 7.499964e-01 7.499964e-01 
1.128970e+01 9.994730e-01 9.994730e-01 7.499972e-01 7.499972e-01 
1.138970e+01 9.995448e-01 9.995448e-01 7.499977e-01 7.499977e-01 
1.148970e+01 9.996098e-01 9.996098e-01 7.499981e-01 7.499981e-01 
1.158970e+01 9.996688e-01 9.996688e-01 7.499984e-01 7.499984e-01 
1.168970e+01 9.997223e-01 9.997223e-01 7.499987e-01 7.499987e-01 
1.178970e+01 9.997704e-01 9.997704e-01 7.499990e-01 7.499990e-01 
1.188970e+01 9.998129e-01 9.998129e-01 7.499992e-01 7.499992e-01 
1.198970e+01 9.998495e-01 9.998495e-01 7.499994e-01 7.499994e-01 
1.208970e+01 9.998803e-01 9.998803e-01 7.499996e-01 7.499996e-01 
1.218970e+01 9.999053e-01 9.999053e-01 7.499998e-01 7.499998e-01 
1.228970e+01 9.999251e-01 9.999251e-01 7.499999e-01 7.499999e-01 
1.238970e+01 9.999403e-01 9.999403e-01 7.499999e-01 7.499999e-01 
1.248970e+01 9.999520e-01 9.999520e-01 7.499999e-01 7.499999e-01 
1.258970e+01 9.999609e-01 9.999609e-01 7.500000e-01 7.500000e-01 
1.268970e+01 9.999677e-01 9.999677e-01 7.500000e-01 7.500000e-01 
1.278970e+01 9.999731e-01 9.999731e-01 7.500000e-01 7.500000e-01 
1.288970e+01 9.999775e-01 9.999775e-01 7.500000e-01 7.500000e-01 
1.298970e+01 9.999813e-01 9.999813e-01 7.500000e-01 7.500000e-01 


==> data/achievable_rates_ps-Rc=0.80.txt <==
Es/N0 rts1 rts2 rtx1 rtx2 
-1.501030e+01 3.070964e-02 4.127370e-02 5.040567e-01 1.765218e-01 
-1.491030e+01 3.140761e-02 4.215409e-02 5.042253e-01 1.789962e-01 
-1.481030e+01 3.212103e-02 4.305185e-02 5.043973e-01 1.814909e-01 
-1.471030e+01 3.285023e-02 4.396722e-02 5.045715e-01 1.840101e-01 
-1.461030e+01 3.359554e-02 4.490054e-02 5.047505e-01 1.865558e-01 
-1.451030e+01 3.435728e-02 4.585211e-02 5.049349e-01 1.891226e-01 
-1.441030e+01 3.513581e-02 4.682220e-02 5.051218e-01 1.917150e-01 
-1.431030e+01 3.593147e-02 4.781114e-02 5.053301e-01 1.943311e-01 
-1.421030e+01 3.674461e-02 4.881924e-02 5.055103e-01 1.969734e-01 
-1.411030e+01 3.757558e-02 4.984674e-02 5.057117e-01 1.996367e-01 
-1.401030e+01 3.842477e-02 5.089405e-02 5.059183e-01 2.023251e-01 
-1.391030e+01 3.929253e-02 5.196142e-02 5.061350e-01 2.050367e-01 
-1.381030e+01 4.017925e-02 5.304915e-02 5.063414e-01 2.077729e-01 
-1.371030e+01 4.108531e-02 5.415765e-02 5.065614e-01 2.105325e-01 
-1.361030e+01 4.201110e-02 5.528712e-02 5.067878e-01 2.133181e-01 
-1.351030e+01 4.295701e-02 5.643798e-02 5.070197e-01 2.161251e-01 
-1.341030e+01 4.392346e-02 5.761055e-02 5.072560e-01 2.189569e-01 
-1.331030e+01 4.491086e-02 5.880508e-02 5.075069e-01 2.218111e-01 
-1.321030e+01 4.591961e-02 6.002199e-02 5.077478e-01 2.246889e-01 
-1.311030e+01 4.695014e-02 6.126157e-02 5.080020e-01 2.275907e-01 
-1.301030e+01 4.800289e-02 6.252417e-02 5.082625e-01 2.305163e-01 
-1.291030e+01 4.907828e-02 6.381013e-02 5.085281e-01 2.334637e-01 
-1.281030e+01 5.017677e-02 6.511977e-02 5.087963e-01 2.364360e-01 
-1.271030e+01 5.129880e-02 6.645349e-02 5.090790e-01 2.394303e-01 
-1.261030e+01 5.244482e-02 6.781156e-02 5.093721e-01 2.424491e-01 
-1.251030e+01 5.361531e-02 6.919435e-02 5.096562e-01 2.454885e-01 
-1.241030e+01 5.481073e-02 7.060222e-02 5.099557e-01 2.485514e-01 
-1.231030e+01 5.603156e-02 7.203552e-02 5.102593e-01 2.516388e-01 
-1.221030e+01 5.727828e-02 7.349459e-02 5.105756e-01 2.547473e-01 
-1.211030e+01 5.855138e-02 7.497978e-02 5.108976e-01 2.578770e-01 
-1.201030e+01 5.985136e-02 7.649146e-02 5.112230e-01 2.610298e-01 
-1.191030e+01 6.117871e-02 7.802997e-02 5.115607e-01 2.642047e-01 
-1.181030e+01 6.253396e-02 7.959567e-02 5.119061e-01 2.674011e-01 
-1.171030e+01 6.391760e-02 8.118892e-02 5.122594e-01 2.706194e-01 
-1.161030e+01 6.533017e-02 8.281007e-02 5.126208e-01 2.738600e-01 
-1.151030e+01 6.677220e-02 8.445948e-02 5.129908e-01 2.771217e-01 
-1.141030e+01 6.824421e-02 8.613750e-02 5.133708e-01 2.804034e-01 
-1.131030e+01 6.974675e-02 8.784447e-02 5.137580e-01 2.837073e-01 
-1.121030e+01 7.128036e-02 8.958080e-02 5.141554e-01 2.870319e-01 
-1.111030e+01 7.284560e-02 9.134682e-02 5.145629e-01 2.903765e-01 
-1.101030e+01 7.444302e-02 9.314289e-02 5.149809e-01 2.937424e-01 
-1.091030e+01 7.607319e-02 9.496937e-02 5.154068e-01 2.971275e-01 
-1.081030e+01 7.773667e-02 9.682664e-02 5.158453e-01 3.005331e-01 
-1.071030e+01 7.943403e-02 9.871500e-02 5.162928e-01 3.039582e-01 
-1.061030e+01 8.116587e-02 1.006348e-01 5.167514e-01 3.074030e-01 
-1.051030e+01 8.293276e-02 1.025864e-01 5.172215e-01 3.108667e-01 
-1.041030e+01 8.473528e-02 1.045703e-01 5.177019e-01 3.143490e-01 
-1.031030e+01 8.657404e-02 1.065866e-01 5.181937e-01 3.178518e-01 
-1.021030e+01 8.844963e-02 1.086359e-01 5.186987e-01 3.213718e-01 
-1.011030e+01 9.036265e-02 1.107183e-01 5.192152e-01 3.249104e-01 
-1.001030e+01 9.231370e-02 1.128344e-01 5.197467e-01 3.284667e-01 
-9.910300e+00 9.430340e-02 1.149843e-01 5.202852e-01 3.320410e-01 
-9.810300e+00 9.633235e-02 1.171685e-01 5.208425e-01 3.356322e-01 
-9.710300e+00 9.840118e-02 1.193872e-01 5.214106e-01 3.392416e-01 
-9.610300e+00 1.005105e-01 1.216409e-01 5.219889e-01 3.428666e-01 
-9.510300e+00 1.026609e-01 1.239298e-01 5.225865e-01 3.465090e-01 
-9.410300e+00 1.048531e-01 1.262543e-01 5.231940e-01 3.501670e-01 
-9.310300e+00 1.070876e-01 1.286147e-01 5.238203e-01 3.538410e-01 
-9.210300e+00 1.093651e-01 1.310113e-01 5.244586e-01 3.575310e-01 
-9.110300e+00 1.116861e-01 1.334444e-01 5.251129e-01 3.612356e-01 
-9.010300e+00 1.140515e-01 1.359144e-01 5.257821e-01 3.649555e-01 
-8.910300e+00 1.164616e-01 1.384214e-01 5.264670e-01 3.686896e-01 
-8.810300e+00 1.189173e-01 1.409659e-01 5.271689e-01 3.724376e-01 
-8.710300e+00 1.214190e-01 1.435481e-01 5.278870e-01 3.761999e-01 
-8.610300e+00 1.239675e-01 1.461683e-01 5.286219e-01 3.799753e-01 
-8.510300e+00 1.265633e-01 1.488269e-01 5.293739e-01 3.837639e-01 
-8.410300e+00 1.292071e-01 1.515239e-01 5.301434e-01 3.875651e-01 
-8.310300e+00 1.318995e-01 1.542599e-01 5.309312e-01 3.913790e-01 
-8.210300e+00 1.346410e-01 1.570349e-01 5.317372e-01 3.952039e-01 
-8.110300e+00 1.374324e-01 1.598492e-01 5.325617e-01 3.990405e-01 
-8.010300e+00 1.402742e-01 1.627030e-01 5.334049e-01 4.028881e-01 
-7.910300e+00 1.431669e-01 1.655968e-01 5.342681e-01 4.067461e-01 
-7.810300e+00 1.461113e-01 1.685305e-01 5.351508e-01 4.106144e-01 
-7.710300e+00 1.491078e-01 1.715045e-01 5.360527e-01 4.144928e-01 
-7.610300e+00 1.521571e-01 1.745190e-01 5.369752e-01 4.183795e-01 
-7.510300e+00 1.552597e-01 1.775741e-01 5.379186e-01 4.222752e-01 
-7.410300e+00 1.584162e-01 1.806700e-01 5.388834e-01 4.261789e-01 
-7.310300e+00 1.616272e-01 1.838070e-01 5.398704e-01 4.300893e-01 
-7.210300e+00 1.648931e-01 1.869851e-01 5.408785e-01 4.340012e-01 
-7.110300e+00 1.682146e-01 1.902047e-01 5.419092e-01 4.378848e-01 
-7.010300e+00 1.715921e-01 1.934685e-01 5.429630e-01 4.409692e-01 
-6.910300e+00 1.750261e-01 1.967841e-01 5.440389e-01 4.437240e-01 
-6.810300e+00 1.785172e-01 2.001525e-01 5.451385e-01 4.464755e-01 
-6.710300e+00 1.820657e-01 2.035740e-01 5.462612e-01 4.492473e-01 
-6.610300e+00 1.856723e-01 2.070493e-01 5.474081e-01 4.520432e-01 
-6.510300e+00 1.893373e-01 2.105785e-01 5.485790e-01 4.548672e-01 
-6.410300e+00 1.930612e-01 2.141623e-01 5.497743e-01 4.577094e-01 
-6.310300e+00 1.968444e-01 2.178010e-01 5.509946e-01 4.605727e-01 
-6.210300e+00 2.006873e-01 2.214949e-01 5.522400e-01 4.634589e-01 
-6.110300e+00 2.045902e-01 2.252446e-01 5.535110e-01 4.663654e-01 
-6.010300e+00 2.085536e-01 2.290502e-01 5.548078e-01 4.692927e-01 
-5.910300e+00 2.125778e-01 2.329123e-01 5.561303e-01 4.722411e-01 
-5.810300e+00 2.166631e-01 2.368311e-01 5.574793e-01 4.752102e-01 
-5.710300e+00 2.208098e-01 2.408069e-01 5.588546e-01 4.781985e-01 
-5.610300e+00 2.250181e-01 2.448400e-01 5.602568e-01 4.812070e-01 
-5.510300e+00 2.292884e-01 2.489308e-01 5.616859e-01 4.842349e-01 
-5.410300e+00 2.336208e-01 2.530794e-01 5.631420e-01 4.872819e-01 
-5.310300e+00 2.380156e-01 2.572862e-01 5.646255e-01 4.903481e-01 
-5.210300e+00 2.424729e-01 2.615513e-01 5.661364e-01 4.934322e-01 
-5.110300e+00 2.469929e-01 2.658749e-01 5.676751e-01 4.965346e-01 
-5.010300e+00 2.515757e-01 2.702573e-01 5.692415e-01 4.996546e-01 
-4.910300e+00 2.562214e-01 2.746985e-01 5.708358e-01 5.027919e-01 
-4.810300e+00 2.609301e-01 2.791988e-01 5.724580e-01 5.059453e-01 
-4.710300e+00 2.657017e-01 2.837582e-01 5.741084e-01 5.091161e-01 
-4.610300e+00 2.705364e-01 2.883767e-01 5.757868e-01 5.123023e-01 
-4.510300e+00 2.754339e-01 2.930546e-01 5.774934e-01 5.155034e-01 
-4.410300e+00 2.803944e-01 2.977917e-01 5.792280e-01 5.187200e-01 
-4.310300e+00 2.854177e-01 3.025881e-01 5.809907e-01 5.219507e-01 
-4.210300e+00 2.905036e-01 3.074437e-01 5.827815e-01 5.251952e-01 
-4.110300e+00 2.956520e-01 3.123586e-01 5.846002e-01 5.284531e-01 
-4.010300e+00 3.008627e-01 3.173326e-01 5.864468e-01 5.317236e-01 
-3.910300e+00 3.061355e-01 3.223655e-01 5.883211e-01 5.350064e-01 
-3.810300e+00 3.114700e-01 3.274574e-01 5.902230e-01 5.383007e-01 
-3.710300e+00 3.168659e-01 3.326079e-01 5.921522e-01 5.416059e-01 
-3.610300e+00 3.223230e-01 3.378168e-01 5.941086e-01 5.449213e-01 
-3.510300e+00 3.278408e-01 3.430840e-01 5.960919e-01 5.482464e-01 
-3.410300e+00 3.334188e-01 3.484090e-01 5.981014e-01 5.515809e-01 
-3.310300e+00 3.390567e-01 3.537917e-01 6.001377e-01 5.549235e-01 
-3.210300e+00 3.447538e-01 3.592316e-01 6.021999e-01 5.582742e-01 
-3.110300e+00 3.505097e-01 3.647283e-01 6.042878e-01 5.616314e-01 
-3.010300e+00 3.563236e-01 3.702815e-01 6.064012e-01 5.649950e-01 
-2.910300e+00 3.621951e-01 3.758906e-01 6.085386e-01 5.683640e-01 
-2.810300e+00 3.681234e-01 3.815551e-01 6.107008e-01 5.717378e-01 
-2.710300e+00 3.741077e-01 3.872745e-01 6.128869e-01 5.751153e-01 
-2.610300e+00 3.801473e-01 3.930481e-01 6.150965e-01 5.784964e-01 
-2.510300e+00 3.862414e-01 3.988755e-01 6.173285e-01 5.818795e-01 
-2.410300e+00 3.923892e-01 4.047558e-01 6.195827e-01 5.852644e-01 
-2.310300e+00 3.985896e-01 4.106883e-01 6.218584e-01 5.886499e-01 
-2.210300e+00 4.048418e-01 4.166723e-01 6.241551e-01 5.920351e-01 
-2.110300e+00 4.111447e-01 4.227070e-01 6.264719e-01 5.954196e-01 
-2.010300e+00 4.174974e-01 4.287916e-01 6.288086e-01 5.988019e-01 
-1.910300e+00 4.238987e-01 4.349251e-01 6.311641e-01 6.021814e-01 
-1.810300e+00 4.303474e-01 4.411065e-01 6.335376e-01 6.055574e-01 
-1.710300e+00 4.368425e-01 4.473350e-01 6.359283e-01 6.089285e-01 
-1.610300e+00 4.433826e-01 4.536095e-01 6.383353e-01 6.122941e-01 
-1.510300e+00 4.499665e-01 4.599288e-01 6.407578e-01 6.156535e-01 
-1.410300e+00 4.565928e-01 4.662920e-01 6.431951e-01 6.190055e-01 
-1.310300e+00 4.632603e-01 4.726977e-01 6.456461e-01 6.223489e-01 
-1.210300e+00 4.699674e-01 4.791448e-01 6.481100e-01 6.256834e-01 
-1.110300e+00 4.767128e-01 4.856320e-01 6.505856e-01 6.290076e-01 
-1.010300e+00 4.834949e-01 4.921580e-01 6.530720e-01 6.323205e-01 
-9.103000e-01 4.903121e-01 4.987215e-01 6.555681e-01 6.356215e-01 
-8.103000e-01 4.971630e-01 5.053209e-01 6.580728e-01 6.389093e-01 
-7.103000e-01 5.040457e-01 5.119548e-01 6.605851e-01 6.421839e-01 
-6.103000e-01 5.109587e-01 5.186218e-01 6.631038e-01 6.454424e-01 
-5.103000e-01 5.179003e-01 5.253203e-01 6.656277e-01 6.486856e-01 
-4.103000e-01 5.248686e-01 5.320486e-01 6.681558e-01 6.519121e-01 
-3.103000e-01 5.318619e-01 5.388050e-01 6.706867e-01 6.551209e-01 
-2.103000e-01 5.388783e-01 5.455880e-01 6.732194e-01 6.583112e-01 
-1.103000e-01 5.459159e-01 5.523956e-01 6.757525e-01 6.614821e-01 
-1.029996e-02 5.529728e-01 5.592261e-01 6.782849e-01 6.646327e-01 
8.970004e-02 5.600470e-01 5.660776e-01 6.808154e-01 6.677621e-01 
1.897000e-01 5.671364e-01 5.729483e-01 6.833426e-01 6.708693e-01 
2.897000e-01 5.742390e-01 5.798361e-01 6.858655e-01 6.739535e-01 
3.897000e-01 5.813528e-01 5.867389e-01 6.883828e-01 6.770145e-01 
4.897000e-01 5.884755e-01 5.936549e-01 6.908933e-01 6.800506e-01 
5.897000e-01 5.956050e-01 6.005818e-01 6.933957e-01 6.830612e-01 
6.897000e-01 6.027390e-01 6.075174e-01 6.958889e-01 6.860456e-01 
7.897000e-01 6.098753e-01 6.144596e-01 6.983716e-01 6.890029e-01 
8.897000e-01 6.170116e-01 6.214061e-01 7.008427e-01 6.919325e-01 
9.897000e-01 6.241455e-01 6.283547e-01 7.033011e-01 6.948332e-01 
1.089700e+00 6.312746e-01 6.353028e-01 7.057455e-01 6.977043e-01 
1.189700e+00 6.383965e-01 6.422483e-01 7.081748e-01 7.005451e-01 
1.289700e+00 6.455088e-01 6.491886e-01 7.105878e-01 7.033546e-01 
1.389700e+00 6.526090e-01 6.561213e-01 7.129835e-01 7.061323e-01 
1.489700e+00 6.596945e-01 6.630439e-01 7.153606e-01 7.088770e-01 
1.589700e+00 6.667628e-01 6.699538e-01 7.177181e-01 7.115879e-01 
1.689700e+00 6.738114e-01 6.768486e-01 7.200548e-01 7.142642e-01 
1.789700e+00 6.808377e-01 6.837256e-01 7.223696e-01 7.169050e-01 
1.889700e+00 6.878390e-01 6.905822e-01 7.246614e-01 7.195096e-01 
1.989700e+00 6.948127e-01 6.974159e-01 7.269290e-01 7.220770e-01 
2.089700e+00 7.017563e-01 7.042239e-01 7.291714e-01 7.246063e-01 
2.189700e+00 7.086671e-01 7.110036e-01 7.313874e-01 7.270968e-01 
2.289700e+00 7.155424e-01 7.177525e-01 7.335760e-01 7.295476e-01 
2.389700e+00 7.223797e-01 7.244679e-01 7.357362e-01 7.319580e-01 
2.489700e+00 7.291764e-01 7.311470e-01 7.378668e-01 7.343271e-01 
2.589700e+00 7.359297e-01 7.377874e-01 7.399668e-01 7.366542e-01 
2.689700e+00 7.426373e-01 7.443863e-01 7.420354e-01 7.389386e-01 
2.789700e+00 7.492965e-01 7.509412e-01 7.440715e-01 7.411797e-01 
2.889700e+00 7.559047e-01 7.574495e-01 7.460743e-01 7.433770e-01 
2.989700e+00 7.624595e-01 7.639087e-01 7.480430e-01 7.455299e-01 
3.089700e+00 7.689584e-01 7.703161e-01 7.499767e-01 7.476379e-01 
3.189700e+00 7.753989e-01 7.766692e-01 7.518749e-01 7.497007e-01 
3.289700e+00 7.817786e-01 7.829655e-01 7.537368e-01 7.517180e-01 
3.389700e+00 7.880951e-01 7.892026e-01 7.555620e-01 7.536896e-01 
3.489700e+00 7.943460e-01 7.953779e-01 7.573500e-01 7.556154e-01 
3.589700e+00 8.005289e-01 8.014889e-01 7.591004e-01 7.574953e-01 
3.689700e+00 8.066414e-01 8.075333e-01 7.608128e-01 7.593294e-01 
3.789700e+00 8.126812e-01 8.135085e-01 7.624871e-01 7.611177e-01 
3.889700e+00 8.186459e-01 8.194121e-01 7.641231e-01 7.628604e-01 
3.989700e+00 8.245332e-01 8.252416e-01 7.657206e-01 7.645577e-01 
4.089700e+00 8.303407e-01 8.309946e-01 7.672795e-01 7.662097e-01 
4.189700e+00 8.360660e-01 8.366686e-01 7.687998e-01 7.678169e-01 
4.289700e+00 8.417068e-01 8.422611e-01 7.702814e-01 7.693795e-01 
4.389700e+00 8.472607e-01 8.477696e-01 7.717242e-01 7.708976e-01 
4.489700e+00 8.527254e-01 8.531917e-01 7.731282e-01 7.723715e-01 
4.589700e+00 8.580983e-01 8.585249e-01 7.744932e-01 7.738015e-01 
4.689700e+00 8.633773e-01 8.637667e-01 7.758190e-01 7.751875e-01 
4.789700e+00 8.685599e-01 8.689147e-01 7.771056e-01 7.765298e-01 
4.889700e+00 8.736439e-01 8.739665e-01 7.783526e-01 7.778282e-01 
4.989700e+00 8.786270e-01 8.789198e-01 7.795596e-01 7.790828e-01 
5.089700e+00 8.835072e-01 8.837724e-01 7.807264e-01 7.802934e-01 
5.189700e+00 8.882824e-01 8.885221e-01 7.818525e-01 7.814599e-01 
5.289700e+00 8.929507e-01 8.931670e-01 7.829375e-01 7.825820e-01 
5.389700e+00 8.975105e-01 8.977052e-01 7.839810e-01 7.836596e-01 
5.489700e+00 9.019602e-01 9.021352e-01 7.849826e-01 7.846924e-01 
5.589700e+00 9.062985e-01 9.064556e-01 7.859420e-01 7.856804e-01 
5.689700e+00 9.105245e-01 9.106652e-01 7.868588e-01 7.866234e-01 
5.789700e+00 9.146374e-01 9.147632e-01 7.877330e-01 7.875214e-01 
5.889700e+00 9.186367e-01 9.187490e-01 7.885645e-01 7.883747e-01 
5.989700e+00 9.225224e-01 9.226225e-01 7.893536e-01 7.891835e-01 
6.089700e+00 9.262945e-01 9.263836e-01 7.901006e-01 7.899485e-01 
6.189700e+00 9.299535e-01 9.300327e-01 7.908061e-01 7.906704e-01 
6.289700e+00 9.335002e-01 9.335705e-01 7.914711e-01 7.913502e-01 
6.389700e+00 9.369356e-01 9.369979e-01 7.920967e-01 7.919893e-01 
6.489700e+00 9.402609e-01 9.403161e-01 7.926842e-01 7.925890e-01 
6.589700e+00 9.434775e-01 9.435262e-01 7.932352e-01 7.931512e-01 
6.689700e+00 9.465869e-01 9.466298e-01 7.937517e-01 7.936777e-01 
6.789700e+00 9.495906e-01 9.496282e-01 7.942356e-01 7.941707e-01 
6.889700e+00 9.524900e-01 9.525230e-01 7.946890e-01 7.946324e-01 
6.989700e+00 9.552867e-01 9.553155e-01 7.951142e-01 7.950650e-01 
7.089700e+00 9.579819e-01 9.580068e-01 7.955133e-01 7.954709e-01 
7.189700e+00 9.605764e-01 9.605979e-01 7.958884e-01 7.958520e-01 
7.289700e+00 9.630711e-01 9.630896e-01 7.962414e-01 7.962105e-01 
7.389700e+00 9.654665e-01 9.654821e-01 7.965741e-01 7.965480e-01 
7.489700e+00 9.677626e-01 9.677758e-01 7.968879e-01 7.968660e-01 
7.589700e+00 9.699595e-01 9.699705e-01 7.971839e-01 7.971656e-01 
7.689700e+00 9.720569e-01 9.720661e-01 7.974628e-01 7.974476e-01 
7.789700e+00 9.740546e-01 9.740621e-01 7.977250e-01 7.977125e-01 
7.889700e+00 9.759522e-01 9.759584e-01 7.979707e-01 7.979605e-01 
7.989700e+00 9.777499e-01 9.777548e-01 7.981998e-01 7.981915e-01 
8.089700e+00 9.794477e-01 9.794517e-01 7.984121e-01 7.984054e-01 
8.189700e+00 9.810463e-01 9.810495e-01 7.986074e-01 7.986020e-01 
8.289700e+00 9.825471e-01 9.825496e-01 7.987855e-01 7.987811e-01 
8.389700e+00 9.839517e-01 9.839537e-01 7.989464e-01 7.989429e-01 
8.489700e+00 9.852629e-01 9.852645e-01 7.990903e-01 7.990875e-01 
8.589700e+00 9.864839e-01 9.864852e-01 7.992176e-01 7.992154e-01 
8.689700e+00 9.876187e-01 9.876197e-01 7.993291e-01 7.993273e-01 
8.789700e+00 9.886719e-01 9.886727e-01 7.994257e-01 7.994242e-01 
8.889700e+00 9.896486e-01 9.896492e-01 7.995086e-01 7.995074e-01 
8.989700e+00 9.905542e-01 9.905547e-01 7.995792e-01 7.995783e-01 
9.089700e+00 9.913943e-01 9.913947e-01 7.996389e-01 7.996382e-01 
9.189700e+00 9.921746e-01 9.921749e-01 7.996893e-01 7.996887e-01 
9.289700e+00 9.929002e-01 9.929005e-01 7.997318e-01 7.997313e-01 
9.389700e+00 9.935760e-01 9.935763e-01 7.997678e-01 7.997674e-01 
9.489700e+00 9.942062e-01 9.942063e-01 7.997986e-01 7.997983e-01 
9.589700e+00 9.947939e-01 9.947940e-01 7.998254e-01 7.998251e-01 
9.689700e+00 9.953416e-01 9.953418e-01 7.998490e-01 7.998488e-01 
9.789700e+00 9.958510e-01 9.958511e-01 7.998702e-01 7.998701e-01 
9.889700e+00 9.963229e-01 9.963229e-01 7.998895e-01 7.998894e-01 
9.989700e+00 9.967574e-01 9.967574e-01 7.999073e-01 7.999072e-01 
1.008970e+01 9.971545e-01 9.971545e-01 7.999234e-01 7.999234e-01 
1.018970e+01 9.975141e-01 9.975141e-01 7.999380e-01 7.999379e-01 
1.028970e+01 9.978365e-01 9.978365e-01 7.999508e-01 7.999508e-01 
1.038970e+01 9.981225e-01 9.981225e-01 7.999618e-01 7.999618e-01 
1.048970e+01 9.983734e-01 9.983734e-01 7.999710e-01 7.999709e-01 
1.058970e+01 9.985916e-01 9.985916e-01 7.999783e-01 7.999783e-01 
1.068970e+01 9.987798e-01 9.987798e-01 7.999839e-01 7.999839e-01 
1.078970e+01 9.989415e-01 9.989415e-01 7.999882e-01 7.999882e-01 
1.088970e+01 9.990801e-01 9.990801e-01 7.999913e-01 7.999913e-01 
1.098970e+01 9.991994e-01 9.991994e-01 7.999935e-01 7.999935e-01 
1.108970e+01 9.993027e-01 9.993027e-01 7.999951e-01 7.999951e-01 
1.118970e+01 9.993932e-01 9.993932e-01 7.999962e-01 7.999962e-01 
1.128970e+01 9.994732e-01 9.994732e-01 7.999970e-01 7.999970e-01 
1.138970e+01 9.995450e-01 9.995450e-01 7.999976e-01 7.999976e-01 
1.148970e+01 9.996099e-01 9.996099e-01 7.999980e-01 7.999980e-01 
1.158970e+01 9.996689e-01 9.996689e-01 7.999983e-01 7.999983e-01 
1.168970e+01 9.997224e-01 9.997224e-01 7.999986e-01 7.999986e-01 
1.178970e+01 9.997705e-01 9.997705e-01 7.999989e-01 7.999989e-01 
1.188970e+01 9.998129e-01 9.998129e-01 7.999992e-01 7.999992e-01 
1.198970e+01 9.998496e-01 9.998496e-01 7.999994e-01 7.999994e-01 
1.208970e+01 9.998803e-01 9.998803e-01 7.999996e-01 7.999996e-01 
1.218970e+01 9.999053e-01 9.999053e-01 7.999997e-01 7.999997e-01 
1.228970e+01 9.999251e-01 9.999251e-01 7.999998e-01 7.999998e-01 
1.238970e+01 9.999404e-01 9.999404e-01 7.999999e-01 7.999999e-01 
1.248970e+01 9.999520e-01 9.999520e-01 7.999999e-01 7.999999e-01 
1.258970e+01 9.999609e-01 9.999609e-01 8.000000e-01 8.000000e-01 
1.268970e+01 9.999677e-01 9.999677e-01 8.000000e-01 8.000000e-01 
1.278970e+01 9.999731e-01 9.999731e-01 8.000000e-01 8.000000e-01 
1.288970e+01 9.999775e-01 9.999775e-01 8.000000e-01 8.000000e-01 
1.298970e+01 9.999813e-01 9.999813e-01 8.000000e-01 8.000000e-01 


==> data/best_thresholds_2p.txt <==
rate	esn0	rc	design_rtx
0.25	-4.4854	0.75	0.25
0.33	-2.9063	0.75	0.33
0.4	-1.7891	0.75	0.33
0.5	-0.3604    0.75	0.67
0.6	0.8857	0.75	0.67
0.67	1.7344	0.75	0.67



==> data/cap_uni_opt.txt <==
Eb/N01 	se1 	Eb/N02 	se2	Es/N0 	
1.439880 	0.007178 	-1.473941 	0.014041 	-20.000000 
1.437610 	0.007520 	-1.470720 	0.014692 	-19.800000 
1.445128 	0.007861 	-1.463364 	0.015358 	-19.600000 
1.444536 	0.008233 	-1.456020 	0.016055 	-19.400000 
1.442710 	0.008624 	-1.451189 	0.016793 	-19.200000 
1.442394 	0.009032 	-1.444742 	0.017558 	-19.000000 
1.446135 	0.009449 	-1.438467 	0.018359 	-18.800000 
1.450824 	0.009884 	-1.429652 	0.019185 	-18.600000 
1.444908 	0.010364 	-1.422325 	0.020055 	-18.400000 
1.453958 	0.010829 	-1.417588 	0.020978 	-18.200000 
1.455140 	0.011337 	-1.407988 	0.021918 	-18.000000 
1.450117 	0.011885 	-1.400871 	0.022913 	-17.800000 
1.450572 	0.012444 	-1.392393 	0.023946 	-17.600000 
1.457051 	0.013011 	-1.381644 	0.025013 	-17.400000 
1.453808 	0.013634 	-1.373574 	0.026143 	-17.200000 
1.461453 	0.014251 	-1.365400 	0.027324 	-17.000000 
1.463029 	0.014918 	-1.352463 	0.028526 	-16.800000 
1.461573 	0.015626 	-1.343824 	0.029811 	-16.600000 
1.465165 	0.016349 	-1.331835 	0.031130 	-16.400000 
1.473898 	0.017085 	-1.322854 	0.032530 	-16.200000 
1.469549 	0.017908 	-1.308557 	0.033951 	-16.000000 
1.469954 	0.018750 	-1.300038 	0.035482 	-15.800000 
1.474807 	0.019612 	-1.287389 	0.037046 	-15.600000 
1.483316 	0.020496 	-1.273839 	0.038671 	-15.400000 
1.486994 	0.021444 	-1.260529 	0.040369 	-15.200000 
1.482097 	0.022480 	-1.246810 	0.042139 	-15.000000 
1.487743 	0.023509 	-1.230892 	0.043963 	-14.800000 
1.491816 	0.024593 	-1.218552 	0.045904 	-14.600000 
1.499396 	0.025708 	-1.202662 	0.047892 	-14.400000 
1.494874 	0.026947 	-1.186736 	0.049966 	-14.200000 
1.503656 	0.028160 	-1.170124 	0.052121 	-14.000000 
1.511872 	0.029432 	-1.153239 	0.054366 	-13.800000 
1.508070 	0.030846 	-1.137437 	0.056721 	-13.600000 
1.512004 	0.032270 	-1.117490 	0.059122 	-13.400000 
1.518738 	0.033739 	-1.099804 	0.061657 	-13.200000 
1.524881 	0.035279 	-1.077960 	0.064239 	-13.000000 
1.533018 	0.036872 	-1.058898 	0.066971 	-12.800000 
1.539723 	0.038550 	-1.039294 	0.069812 	-12.600000 
1.544826 	0.040320 	-1.019141 	0.072764 	-12.400000 
1.544594 	0.042222 	-0.994941 	0.075769 	-12.200000 
1.552474 	0.044132 	-0.972355 	0.078929 	-12.000000 
1.556555 	0.046168 	-0.949696 	0.082219 	-11.800000 
1.570528 	0.048189 	-0.924917 	0.085604 	-11.600000 
1.573952 	0.050420 	-0.899918 	0.089123 	-11.400000 
1.579645 	0.052727 	-0.873857 	0.092765 	-11.200000 
1.583454 	0.055164 	-0.846069 	0.096518 	-11.000000 
1.597309 	0.057580 	-0.818872 	0.100435 	-10.800000 
1.600615 	0.060247 	-0.791261 	0.104502 	-10.600000 
1.607724 	0.062984 	-0.765032 	0.108769 	-10.400000 
1.618383 	0.065790 	-0.732578 	0.113047 	-10.200000 
1.629473 	0.068715 	-0.701491 	0.117530 	-10.000000 
1.637022 	0.071829 	-0.670348 	0.122190 	-9.800000 
1.644235 	0.075089 	-0.637382 	0.126981 	-9.600000 
1.653559 	0.078459 	-0.604443 	0.131961 	-9.400000 
1.670679 	0.081834 	-0.570379 	0.137100 	-9.200000 
1.676315 	0.085579 	-0.533313 	0.142341 	-9.000000 
1.691065 	0.089309 	-0.498164 	0.147848 	-8.800000 
1.700939 	0.093305 	-0.457798 	0.153384 	-8.600000 
1.714755 	0.097392 	-0.420574 	0.159242 	-8.400000 
1.732449 	0.101568 	-0.380146 	0.165202 	-8.200000 
1.742880 	0.106099 	-0.340096 	0.171400 	-8.000000 
1.756153 	0.110760 	-0.298202 	0.177754 	-7.800000 
1.774272 	0.115498 	-0.255940 	0.184329 	-7.600000 
1.791047 	0.120475 	-0.214306 	0.191175 	-7.400000 
1.805852 	0.125723 	-0.167351 	0.198032 	-7.200000 
1.825187 	0.131063 	-0.118899 	0.205064 	-7.000000 
1.839227 	0.136797 	-0.076442 	0.212640 	-6.800000 
1.860318 	0.142550 	-0.025605 	0.220070 	-6.600000 
1.880795 	0.148566 	0.025643 	0.227738 	-6.400000 
1.897764 	0.154961 	0.077238 	0.235655 	-6.200000 
1.917865 	0.161515 	0.129598 	0.243804 	-6.000000 
1.941410 	0.168213 	0.182685 	0.252192 	-5.800000 
1.962966 	0.175268 	0.236674 	0.260815 	-5.600000 
1.990872 	0.182353 	0.294019 	0.269524 	-5.400000 
2.009363 	0.190136 	0.350428 	0.278585 	-5.200000 
2.034197 	0.197961 	0.410736 	0.287691 	-5.000000 
2.064191 	0.205864 	0.469740 	0.297184 	-4.800000 
2.093789 	0.214102 	0.530127 	0.306893 	-4.600000 
2.121311 	0.222776 	0.593386 	0.316710 	-4.400000 
2.151117 	0.231680 	0.660299 	0.326565 	-4.200000 
2.181875 	0.240887 	0.725884 	0.336831 	-4.000000 
2.214148 	0.250372 	0.792991 	0.347297 	-3.800000 
2.250622 	0.259979 	0.861447 	0.357977 	-3.600000 
2.280739 	0.270350 	0.931858 	0.368820 	-3.400000 
2.320959 	0.280481 	1.003824 	0.379855 	-3.200000 
2.358122 	0.291198 	1.077812 	0.391038 	-3.000000 
2.398177 	0.302122 	1.152866 	0.402451 	-2.800000 
2.441531 	0.313218 	1.228360 	0.414156 	-2.600000 
2.487232 	0.324546 	1.306780 	0.425914 	-2.400000 
2.525748 	0.336841 	1.386229 	0.437902 	-2.200000 
2.576645 	0.348607 	1.468642 	0.449921 	-2.000000 
2.619121 	0.361483 	1.551803 	0.462189 	-1.800000 
2.666496 	0.374413 	1.636668 	0.474606 	-1.600000 
2.717588 	0.387473 	1.721624 	0.487346 	-1.400000 
2.775913 	0.400321 	1.810806 	0.499942 	-1.200000 
2.825998 	0.414381 	1.899825 	0.512882 	-1.000000 
2.884225 	0.428132 	1.992948 	0.525660 	-0.800000 
2.945900 	0.441988 	2.086003 	0.538765 	-0.600000 
3.004411 	0.456624 	2.181591 	0.551875 	-0.400000 
3.069210 	0.471063 	2.277702 	0.565236 	-0.200000 
3.135106 	0.485836 	2.378214 	0.578334 	0.000000 
3.200106 	0.501175 	2.479283 	0.591659 	0.200000 
3.269369 	0.516491 	2.582988 	0.604925 	0.400000 
3.342940 	0.531748 	2.687735 	0.618339 	0.600000 
3.416560 	0.547449 	2.793648 	0.631881 	0.800000 
3.493704 	0.563157 	2.902963 	0.645214 	1.000000 
3.577613 	0.578414 	3.013457 	0.658649 	1.200000 
3.660467 	0.594228 	3.127470 	0.671820 	1.400000 
3.747013 	0.609956 	3.242622 	0.685074 	1.600000 
3.833980 	0.626040 	3.359419 	0.698326 	1.800000 
3.922717 	0.642286 	3.477445 	0.711632 	2.000000 
4.016014 	0.658262 	3.600432 	0.724364 	2.200000 
4.110936 	0.674383 	3.724458 	0.737147 	2.400000 
4.212203 	0.689890 	3.850778 	0.749760 	2.600000 
4.318479 	0.704940 	3.978406 	0.762359 	2.800000 
4.422817 	0.720640 	4.107596 	0.774891 	3.000000 
4.533232 	0.735659 	4.240988 	0.786867 	3.200000 
4.644089 	0.750916 	4.375420 	0.798837 	3.400000 
4.761741 	0.765290 	4.512106 	0.810568 	3.600000 
4.879644 	0.779894 	4.651355 	0.821986 	3.800000 
4.999885 	0.794349 	4.792950 	0.833115 	4.000000 
5.124495 	0.808259 	4.937171 	0.843884 	4.200000 
5.253352 	0.821608 	5.082672 	0.854541 	4.400000 
5.384458 	0.834746 	5.231243 	0.864720 	4.600000 
5.519348 	0.847355 	5.382708 	0.874438 	4.800000 
5.660099 	0.858994 	5.534733 	0.884152 	5.000000 
5.801711 	0.870621 	5.690820 	0.893137 	5.200000 
5.945104 	0.882043 	5.848798 	0.901821 	5.400000 
6.095935 	0.892086 	6.008369 	0.910255 	5.600000 
6.245755 	0.902453 	6.170932 	0.918136 	5.800000 
6.401574 	0.911680 	6.335266 	0.925707 	6.000000 
6.558163 	0.920839 	6.501942 	0.932837 	6.200000 
6.719777 	0.929014 	6.670493 	0.939617 	6.400000 
6.884256 	0.936644 	6.841798 	0.945845 	6.600000 
7.050729 	0.943903 	7.015542 	0.951581 	6.800000 
7.218920 	0.950841 	7.190448 	0.957095 	7.000000 
7.392157 	0.956719 	7.367344 	0.962201 	7.200000 
7.567802 	0.962099 	7.546687 	0.966788 	7.400000 
7.743645 	0.967465 	7.727625 	0.971041 	7.600000 
7.923813 	0.971894 	7.910470 	0.974884 	7.800000 
8.105192 	0.976070 	8.094935 	0.978378 	8.000000 
8.289179 	0.979675 	8.281074 	0.981505 	8.200000 
8.475399 	0.982789 	8.468786 	0.984286 	8.400000 
8.663441 	0.985498 	8.657692 	0.986804 	8.600000 
8.852155 	0.988063 	8.848338 	0.988932 	8.800000 
9.043014 	0.990145 	9.039990 	0.990834 	9.000000 
9.234932 	0.991989 	9.232752 	0.992487 	9.200000 
9.428327 	0.993499 	9.426489 	0.993919 	9.400000 
9.622702 	0.994786 	9.621398 	0.995085 	9.600000 
9.817926 	0.995881 	9.817047 	0.996083 	9.800000 
10.014134 	0.996751 	10.013388 	0.996922 	10.000000 
10.210831 	0.997509 	10.210462 	0.997594 	10.200000 
10.408305 	0.998090 	10.407991 	0.998162 	10.400000 
10.606387 	0.998530 	10.606090 	0.998599 	10.600000 
10.804717 	0.998914 	10.804585 	0.998945 	10.800000 
11.003539 	0.999185 	11.003414 	0.999214 	11.000000 
11.202630 	0.999395 	11.202471 	0.999431 	11.200000 
11.401898 	0.999563 	11.401739 	0.999600 	11.400000 
11.601266 	0.999709 	11.601193 	0.999725 	11.600000 
11.800963 	0.999778 	11.800841 	0.999806 	11.800000 
12.000656 	0.999849 	12.000583 	0.999866 	12.000000 
12.200439 	0.999899 	12.200373 	0.999914 	12.200000 
12.400292 	0.999933 	12.400258 	0.999941 	12.400000 
12.600188 	0.999957 	12.600146 	0.999966 	12.600000 
12.800111 	0.999974 	12.800089 	0.999979 	12.800000 
13.000049 	0.999989 	13.000058 	0.999987 	13.000000 
13.200047 	0.999989 	13.200043 	0.999990 	13.200000 
13.400027 	0.999994 	13.400022 	0.999995 	13.400000 
13.600018 	0.999996 	13.600007 	0.999998 	13.600000 
13.800017 	0.999996 	13.800004 	0.999999 	13.800000 
14.000007 	0.999998 	14.000003 	0.999999 	14.000000 
14.200004 	0.999999 	14.200001 	1.000000 	14.200000 
14.400003 	0.999999 	14.400001 	1.000000 	14.400000 
14.600000 	1.000000 	14.600000 	1.000000 	14.600000 
14.800001 	1.000000 	14.800000 	1.000000 	14.800000 
15.000000 	1.000000 	15.000000 	1.000000 	15.000000 

==> data/capacity_BPSK_AWGN.txt <==
 EbN0 C				
 -1.5917        0
-1.54428779681482	0.0156469170307152
-1.53799008229584	0.0171316427046813
-1.52611785959149	0.0187331920711670
-1.52601550778525	0.0205400525693851
-1.51264401848272	0.0224524843242623
-1.51560982050025	0.0246354773635388
-1.49419336832783	0.0268793855563946
-1.50049192321184	0.0295154352760866
-1.48897596344244	0.0322773295471708
-1.47536238929985	0.0352806224678066
-1.47750002749987	0.0387034788102474
-1.45075309882460	0.0421769635068791
-1.45074414177267	0.0462460254851876
-1.44070843163861	0.0505907180072649
-1.42673708350094	0.0552934525508377
-1.40778418241362	0.0603640566825332
-1.39963113992928	0.0660637335601579
-1.37057195176990	0.0719543733343825
-1.35121596246539	0.0785455520143507
-1.33571054911700	0.0858165507679392
-1.30490748907857	0.0934309465920586
-1.27635492354939	0.101773683291728
-1.24652130010835	0.110828672168566
-1.21612732991547	0.120673728915967
-1.19010703499386	0.131525724725217
-1.15333572740449	0.142999188443247
-1.10749867875668	0.155149316931101
-1.07496178436255	0.168848100167382
-1.01837119781104	0.182741472381964
-0.964070525024863	0.197882346906160
-0.913658019748011	0.214469629717096
-0.853162426633994	0.231908273484323
-0.789987789072592	0.250610220668996
-0.721660008487930	0.270499209858438
-0.651632733772174	0.291852402934974
-0.568195330772556	0.313920395659694
-0.482545689935528	0.337485073226890
-0.384372488988679	0.361773914333367
-0.286193085665927	0.387810272389317
-0.178748664511730	0.414834498881697
-0.0595477446381154	0.442542285536484
0.0634682739530064	0.471686202403967
0.194472666013001	0.501825508565359
0.338678707557014	0.532270171888911
0.488611597860250	0.563817874746873
0.653679862427540	0.595157641065392
0.828337133590647	0.626853834254398
1.01247752719056	0.658797962419790
1.20710573043748	0.690699953799179
1.41813388365519	0.721417397835053
1.63840122707307	0.751899640695466
1.87282378252003	0.781119755410692
2.12099822595609	0.808909949840342
2.38138488793256	0.835336601756647
2.65610584774868	0.859784111450973
2.94362121687814	0.882343881163088
3.24215607409041	0.903200964301047
3.55602539055746	0.921292341416718
3.88135625330815	0.937269262463698
4.21856506378759	0.950918931337120
4.56588469543530	0.962523918550855
4.92271233721037	0.972139895138109
5.28882266029116	0.979755553779315
5.66242457983495	0.985729019054974
6.04254213455759	0.990252132995316
6.42794572732385	0.993585917099607
6.81788201981235	0.995890978002795
7.21087469781550	0.997499140664136
7.60626038450676	0.998559531667718
8.00343882521855	0.999208494637191
8.40188722729431	0.999565544259742
8.80092658958256	0.999786667622575
9.20038728978807	0.999910827206861
9.60017412145021	0.999959907858150
10.0000674357426	0.999984472466994

==> data/capacity_Hadamard16.txt <==
SNR	      EbN0	 C	     
-30.000	 -1.301	 0.001	
-29.500	 -1.308	 0.002	
-29.000	 -1.306	 0.002	
-28.500	 -1.311	 0.002	
-28.000	 -1.308	 0.002	
-27.500	 -1.307	 0.002	
-27.000	 -1.303	 0.003	
-26.500	 -1.300	 0.003	
-26.000	 -1.298	 0.003	
-25.500	 -1.297	 0.004	
-25.000	 -1.295	 0.004	
-24.500	 -1.293	 0.005	
-24.000	 -1.300	 0.005	
-23.500	 -1.296	 0.006	
-23.000	 -1.278	 0.007	
-22.500	 -1.283	 0.008	
-22.000	 -1.279	 0.008	
-21.500	 -1.280	 0.010	
-21.000	 -1.274	 0.011	
-20.500	 -1.271	 0.012	
-20.000	 -1.270	 0.013	
-19.500	 -1.264	 0.015	
-19.000	 -1.252	 0.017	
-18.500	 -1.243	 0.019	
-18.000	 -1.233	 0.021	
-17.500	 -1.215	 0.024	
-17.000	 -1.205	 0.026	
-16.500	 -1.195	 0.029	
-16.000	 -1.183	 0.033	
-15.500	 -1.160	 0.037	
-15.000	 -1.141	 0.041	
-14.500	 -1.114	 0.046	
-14.000	 -1.085	 0.051	
-13.500	 -1.048	 0.057	
-13.000	 -1.010	 0.063	
-12.500	 -0.956	 0.070	
-12.000	 -0.906	 0.078	
-11.500	 -0.840	 0.086	
-11.000	 -0.769	 0.095	
-10.500	 -0.683	 0.104	
-10.000	 -0.582	 0.114	
-9.500	 -0.470	 0.125	
-9.000	 -0.337	 0.136	
-8.500	 -0.187	 0.147	
-8.000	 -0.015	 0.159	
-7.500	 0.176	 0.171	
-7.000	 0.398	 0.182	
-6.500	 0.643	 0.193	
-6.000	 0.915	 0.203	
-5.500	 1.217	 0.213	
-5.000	 1.547	 0.221	
-4.500	 1.907	 0.229	
-4.000	 2.293	 0.235	
-3.500	 2.705	 0.240	
-3.000	 3.140	 0.243	
-2.500	 3.594	 0.246	
-2.000	 4.063	 0.248	
-1.500	 4.543	 0.249	
-1.000	 5.032	 0.249	
-0.500	 5.526	 0.250	
0.000	 6.023	 0.250	

==> data/capacity_Hadamard16_BICM.txt <==
SNR	      EbN0	 C	     
  -30.0000    4.2549    0.0004
  -29.0000    4.1072    0.0005
  -28.0000    4.3652    0.0006
  -27.0000    4.3558    0.0007
  -26.0000    4.2718    0.0009
  -25.0000    4.3800    0.0012
  -24.0000    4.1671    0.0015
  -23.0000    4.1077    0.0019
  -22.0000    4.0821    0.0025
  -21.0000    4.0832    0.0031
  -20.0000    3.9172    0.0041
  -19.0000    3.7859    0.0053
  -18.0000    3.5959    0.0069
  -17.0000    3.4352    0.0090
  -16.0000    3.1966    0.0120
  -15.0000    2.9367    0.0161
  -14.0000    2.6569    0.0216
  -13.0000    2.4112    0.0288
  -12.0000    2.0845    0.0390
  -11.0000    1.8555    0.0518
  -10.0000    1.5649    0.0697
   -9.0000    1.4075    0.0910
   -8.0000    1.3473    0.1162
   -7.0000    1.3885    0.1449
   -6.0000    1.5977    0.1739
   -5.0000    1.9728    0.2008
   -4.0000    2.5256    0.2226
   -3.0000    3.2492    0.2372
   -2.0000    4.1044    0.2452
   -1.0000    5.0439    0.2487
         0    6.0252    0.2497
    1.0000    7.0212    0.2500
    2.0000    8.0206    0.2500
    3.0000    9.0206    0.2500
    4.0000   10.0206    0.2500
    5.0000   11.0206    0.2500
    6.0000   12.0206    0.2500
    7.0000   13.0206    0.2500
    8.0000   14.0206    0.2500
    9.0000   15.0206    0.2500
   10.0000   16.0206    0.2500

==> data/capacity_Hadamard8.txt <==
SNR	      EbN0	 C	
-30.000	 -0.994	 0.001	
-29.000	 -1.007	 0.002	
-28.000	 -1.010	 0.002	
-27.000	 -1.000	 0.003	
-26.000	 -1.009	 0.003	
-25.000	 -0.993	 0.004	
-24.000	 -1.001	 0.005	 
-23.000	 -0.989	 0.006	 
-22.000	 -0.986	 0.008	 
-21.000	 -0.979	 0.010	 
-20.000	 -0.968	 0.012	 
-19.000	 -0.957	 0.016	 
-18.000	 -0.943	 0.020	 
-17.000	 -0.918	 0.025
-16.000	 -0.895	 0.031
-15.000	 -0.861	 0.039
-14.000	 -0.820	 0.048
-13.000	 -0.764	 0.060	
-12.500	 -0.732	 0.067	
-12.000	 -0.695	 0.074	
-11.500	 -0.651	 0.082	
-11.000	 -0.603	 0.091	
-10.500	 -0.545	 0.101	
-10.000	 -0.483	 0.112	
-9.500	 -0.409	 0.123	
-9.000	 -0.327	 0.136	
-8.500	 -0.233	 0.149	
-8.000	 -0.127	 0.163	
-7.500	 -0.007	 0.178	
-7.000	 0.129	 0.194	
-6.500	 0.282	 0.210	
-6.000	 0.453	 0.226	
-5.500	 0.645	 0.243	
-5.000	 0.857	 0.260	
-4.500	 1.094	 0.276	
-4.000	 1.355	 0.291	
-3.500	 1.642	 0.306	
-3.000	 1.954	 0.320	
-2.500	 2.293	 0.332	
-2.000	 2.657	 0.342	
-1.500	 3.046	 0.351	
-1.000	 3.459	 0.358	
-0.500	 3.893	 0.364	
0.000	 4.344	 0.368	
0.500	 4.811	 0.371	
1.000	 5.288	 0.373	
1.500	 5.775	 0.374	
2.000	 6.267	 0.374	
2.500	 6.763	 0.375	
3.000	 7.261	 0.375	 
4.000	 8.260	 0.375	 
5.000	 9.260	 0.375	 
6.000	 10.260	 0.375	 
7.000	 11.260	 0.375	 
8.000	 12.260	 0.375	 
9.000	 13.260	 0.375	 
10.000	 14.260	 0.375	 


==> data/capacity_Hadamard8_BICM.txt <==
SNR	      EbN0	 C	   
%-25	2.59370070668675	0.00174032327849294
%-24	2.57515241927110	0.00220031448641000
%-23	2.75373605563125	0.00265843713242875
%-22	2.55746184157896	0.00350149746158751
%-21	2.33363035045714	0.00464127140286452
%-20	2.32042145725087	0.00586081286012546
%-19	2.40716260628850	0.00723242168011579
%-18	2.40995007568099	0.00909923732599738
%-16	2.29728626808567	0.0148003291245528
-25	2.59370070668675	0.00174032327849294
-17	2.28921860388873	0.0117781787110463
-15	2.12070706693018	0.0194056991122232
-14	2.07575499484972	0.0246845094224609
-13	1.90860518779267	0.0322953117523477
-12	1.77241763645860	0.0419525377014354
-11	1.66586587246778	0.0541269321821799
-10	1.48799302341173	0.0709905756260335
-9	1.42304083998661	0.0907185115528922
-8	1.32955756337072	0.116692849161090
-7	1.34410255621947	0.146416406710928
-6	1.44899482702585	0.179928731132313
-5	1.60240497642525	0.218655045070355
-4	1.89221123691512	0.257500974121528
-3	2.30396148625147	0.294851846158903
-2	2.87698318179132	0.325313197098366
-1	3.57515728857825	0.348725954086926
0	4.39821163650190	0.363227595985803
1	5.30681158830581	0.370952960263257
2	6.27252004552514	0.373893569111638
3	7.26126498668246	0.374863798283712
4	8.25989406227472	0.374982149096998
5	9.25969033765436	0.374999739669974
6	10.2596873371560	0.374999998753737
7	11.2596873227229	0.374999999999992
8	12.2596873227228	0.375000000000000
9	13.2596873227228	0.375000000000000
10	14.2596873227228	0.375000000000000

==> data/capacity_unconstr_AWGN.txt <==
EsN0 EbN0 C				
-40	-1.58122829471479	7.21311455472717e-05
-39	-1.58117207506361	9.08065566079808e-05
-38	-1.58110130044761	0.000114316818696947
-37	-1.58101220321771	0.000143913395582562
-36	-1.58090004077924	0.000181171551735082
-35	-1.58075884350200	0.000228074055137861
-34	-1.58058109753503	0.000287116472577953
-33	-1.58035734586217	0.000361439601362479
-32	-1.58007568650736	0.000454995989506435
-31	-1.57972114166850	0.000572759253217703
-30	-1.57927486473623	0.000720987086953118
-29	-1.57871314400860	0.000907551574141519
-28	-1.57800615161569	0.00114235375913568
-27	-1.57711637353035	0.00143784356253934
-26	-1.57599664101519	0.00180967115512554
-25	-1.57458766489084	0.00227750199719945
-24	-1.57281495118144	0.00286603503578903
-23	-1.57058494935567	0.00360627212473641
-22	-1.56778025243976	0.00453709659217488
-21	-1.56425363163936	0.00570722984623084
-20	-1.55982064771918	0.00717764648853503
-19	-1.55425053918214	0.00902453957796057
-18	-1.54725504741954	0.0113429366023641
-17	-1.53847480865716	0.0142510702481840
-16	-1.52746293377889	0.0178956012144111
-15	-1.51366542884184	0.0224577655097379
-14	-1.49639820946889	0.0281604649432642
-13	-1.47482067096032	0.0352762220047368
-12	-1.44790614483395	0.0441357605202961
-11	-1.41441016286390	0.0551367313333814
-10	-1.37283832142616	0.0687517618749675
-9	-1.32141672662626	0.0855345692571989
-8	-1.25806947062259	0.106122371630198
-7	-1.18040917699165	0.131232353570439
-6	-1.08574799109545	0.161649661346921
-5	-0.971136869721977	0.198204580581557
-4	-0.833439845016438	0.241737476672840
-3	-0.669446351662574	0.293051963222674
-2	-0.476018456388490	0.352859525386757
-1	-0.250261674716207	0.421721912601826
0	0.0102999566398121	0.500000000000000
1	0.307568847512814	0.587818317346194
2	0.642762491215462	0.685052334875493
3	1.01636235161483	0.791341177455778
4	1.42812799971870	0.906123095650313
5	1.87716915570268	1.02868660430340
6	2.36205906590602	1.15822808981313
7	2.88096874914995	1.29390718678102
8	3.43180298569702	1.43489360958514
9	4.01232371144581	1.58040221195651
10	4.62025245185228	1.72971580931865

==> data/envelope_rates_1p.txt <==
EsN0	C
-8.38618489135091	0.100000000000000
-7.38772647579809	0.125000000000000
-6.56286083526158	0.150000000000000
-5.86317898742601	0.175000000000000
-5.24712198938391	0.200000000000000
-4.68995833200361	0.225000000000000
-4.19963693163428	0.250000000000000
-3.74862509077845	0.275000000000000
-3.32658807292398	0.300000000000000
-2.92641270059876	0.325000000000000
-2.54203104021551	0.350000000000000
-2.16768484479042	0.375000000000000
-1.79735979411853	0.400000000000000
-1.45362561617233	0.425000000000000
-1.12981120579435	0.450000000000000
-0.810775209973685	0.475000000000000
-0.493913314914904	0.500000000000000
-0.176436248619799	0.525000000000000
0.145104550521754	0.550000000000000
0.475608131499840	0.575000000000000
0.784396554555841	0.600000000000000
1.09580715804628	0.625000000000000
1.41670414849948	0.650000000000000
1.75379358045934	0.675000000000000
2.10799177955347	0.700000000000000
2.44440917880533	0.725000000000000
2.81101861262068	0.750000000000000
3.24128156332422	0.775000000000000
3.69036034508208	0.800000000000000
4.03107814274410	0.825000000000000
4.40436631537870	0.850000000000000
4.84550468972000	0.875000000000000


==> data/envelope_rates_2p.txt <==
EsN0	C
-9.42802011765133	0.100000000000000
-8.34993865129168	0.125000000000000
-7.45259191129208	0.150000000000000
-6.67972367917244	0.175000000000000
-5.99745925679114	0.200000000000000
-5.38399055856271	0.225000000000000
-4.82431120418852	0.250000000000000
-4.30761171401395	0.275000000000000
-3.82597621351614	0.300000000000000
-3.37312879114316	0.325000000000000
-2.94415534776984	0.350000000000000
-2.53490301678783	0.375000000000000
-2.14209736691469	0.400000000000000
-1.76263861754361	0.425000000000000
-1.39383561021415	0.450000000000000
-1.03306371711145	0.475000000000000
-0.677609049550276	0.500000000000000
-0.324443163621949	0.525000000000000
0.0300781854123398	0.550000000000000
0.382810197582939	0.575000000000000
0.706039072729319	0.600000000000000
1.02672263300538	0.625000000000000
1.34889912540673	0.650000000000000
1.67550466493449	0.675000000000000
2.01094993066590	0.700000000000000
2.36222786643647	0.725000000000000
2.74250285496270	0.750000000000000
3.18540150247661	0.775000000000000
3.72989961646195	0.800000000000000
4.07529094454837	0.825000000000000
4.45236341338462	0.850000000000000
4.89640492050155	0.875000000000000

==> data/results-dvbs2-uni-Rtx=0.25.txt <==
snr fer ber frames avg_iter
-0.900000 1.000e+00 2.030e-01 37 2.000e+02
-0.800000 1.000e+00 1.905e-01 43 2.000e+02
-0.700000 1.000e+00 1.806e-01 29 2.000e+02
-0.600000 1.000e+00 1.669e-01 44 2.000e+02
-0.500000 1.000e+00 1.451e-01 44 2.000e+02
-0.400000 1.000e+00 1.099e-01 44 2.000e+02
-0.300000 6.842e-01 4.349e-02 57 1.871e+02
-0.200000 2.000e-01 7.097e-03 120 1.482e+02
-0.100000 1.593e-02 4.002e-04 1318 1.082e+02
0.000000 2.181e-04 4.406e-06 91699 8.454e+01
0.100000 9.274e-06 1.772e-07 2156608 7.056e+01
0.200000 2.306e-06 1.296e-08 8671527 6.117e+01

==> data/results-dvbs2-uni-Rtx=0.67.txt <==
snr fer ber frames avg_iter
5.300000 1.000e+00 7.001e-02 44 2.000e+02
5.400000 1.000e+00 6.244e-02 44 2.000e+02
5.500000 1.000e+00 5.449e-02 44 2.000e+02
5.600000 1.000e+00 4.605e-02 42 2.000e+02
5.700000 9.535e-01 3.323e-02 43 1.950e+02
5.800000 6.333e-01 1.668e-02 60 1.572e+02
5.900000 4.255e-02 7.429e-04 564 5.805e+01
6.000000 6.365e-03 8.841e-07 3142 3.410e+01
6.100000 4.436e-03 9.030e-07 4734 2.639e+01
6.200000 3.617e-03 5.023e-07 5530 2.192e+01
6.300000 3.580e-03 4.972e-07 5587 1.896e+01
6.400000 2.187e-03 3.037e-07 9147 1.678e+01
6.500000 1.800e-03 2.500e-07 11111 1.508e+01
6.600000 1.061e-03 1.473e-07 18859 1.371e+01
6.700000 1.543e-03 8.570e-07 12965 1.259e+01
6.800000 6.135e-04 8.521e-08 32598 1.161e+01
6.900000 7.383e-04 1.025e-07 27088 1.079e+01
7.000000 5.554e-04 7.714e-08 36011 1.007e+01
7.100000 3.433e-04 4.768e-08 58263 9.440e+00
7.200000 3.032e-04 4.211e-08 65960 8.875e+00
7.300000 2.784e-04 3.867e-08 71838 8.379e+00

==> data/results-ook-ts1-Rtx=0.25.txt <==
snr fer ber frames avg_iter
-0.900000 1.000e+00 1.503e-01 37 2.000e+02
-0.800000 1.000e+00 1.365e-01 41 2.000e+02
-0.700000 8.913e-01 9.226e-02 46 1.976e+02
-0.600000 5.075e-01 4.163e-02 67 1.743e+02
-0.500000 9.914e-02 7.287e-03 232 1.223e+02
-0.400000 2.050e-03 1.951e-04 9754 8.467e+01
-0.300000 2.636e-05 3.046e-06 758591 6.732e+01

==> data/results-ook-ts1-Rtx=0.67-code2.txt <==
snr fer ber frames avg_iter
4.700000 1.000e+00 5.949e-02 43 2.000e+02
4.800000 1.000e+00 5.553e-02 43 2.000e+02
4.900000 8.409e-01 3.682e-02 44 1.822e+02
5.000000 1.378e-01 5.722e-03 196 8.554e+01
5.100000 1.172e-03 4.287e-05 17924 4.116e+01
5.2 1.5e-5

==> data/results-ook-ts1-Rtx=0.67.txt <==
snr fer ber frames avg_iter
4.700000 1.000e+00 9.231e-02 42 2.000e+02
4.800000 1.000e+00 8.623e-02 44 2.000e+02
4.900000 8.889e-01 6.604e-02 45 1.948e+02
5.000000 4.595e-01 3.682e-02 74 1.560e+02
5.100000 8.446e-02 6.155e-03 296 9.338e+01
5.200000 1.465e-02 1.133e-03 1433 6.188e+01
5.30 2.17e-03 0.00e+00 9205
5.40 9.59e-05 0.00e+00 208508
5.50 1.61e-05 0.00e+00 185765


==> data/results-ook-ts1-dvbs2-Rtx=0.25.txt <==
snr fer ber frames avg_iter
-0.900000 1.000e+00 1.037e-01 40 2.000e+02
-0.800000 1.000e+00 9.925e-02 44 2.000e+02
-0.700000 1.000e+00 9.379e-02 41 2.000e+02
-0.600000 1.000e+00 8.684e-02 39 2.000e+02
-0.500000 9.565e-01 7.474e-02 46 1.965e+02
-0.400000 6.129e-01 4.209e-02 62 1.664e+02
-0.300000 1.824e-01 1.148e-02 170 1.091e+02
-0.200000 7.474e-03 3.699e-04 2676 6.686e+01
-0.100000 1.175e-04 5.146e-06 170273 5.128e+01
0.000000 3.575e-05 8.009e-07 559475 4.319e+01
0.100000 1.717e-05 2.947e-07 1164649 3.772e+01

==> data/results-ook-ts1-dvbs2-Rtx=0.67.txt <==
snr fer ber frames avg_iter
4.700000 1.000e+00 4.883e-02 29 2.000e+02
4.800000 1.000e+00 4.295e-02 29 2.000e+02
4.900000 1.000e+00 3.615e-02 29 2.000e+02
5.000000 1.000e+00 2.696e-02 29 2.000e+02
5.100000 4.808e-01 9.157e-03 52 1.354e+02
5.200000 1.251e-02 2.124e-04 1679 4.341e+01
5.30 1.49e-05 0.00e+00 939250


==> data/results-ook-ts2-Rtx=0.25-code2.txt <==
snr fer ber frames avg_iter
-1.800000 1.000e+00 8.667e-02 44 2.000e+02
-1.700000 1.000e+00 7.295e-02 44 2.000e+02
-1.600000 9.348e-01 3.556e-02 46 1.985e+02
-1.500000 4.384e-01 1.051e-02 73 1.636e+02
-1.400000 1.322e-01 1.367e-03 174 1.252e+02
-1.300000 1.916e-02 1.274e-04 1096 8.916e+01


==> data/results-ook-ts2-Rtx=0.25-code3.txt <==
snr fer ber frames avg_iter
-1.800000 1.000e+00 9.057e-02 43 2.000e+02
-1.700000 1.000e+00 8.776e-02 43 2.000e+02
-1.600000 1.000e+00 8.302e-02 43 2.000e+02
-1.500000 9.773e-01 6.979e-02 44 1.987e+02
-1.400000 7.455e-01 3.375e-02 55 1.807e+02
-1.300000 2.077e-01 8.816e-03 130 1.218e+02
-1.200000 2.778e-02 1.171e-03 756 7.815e+01
-1.100000 1.186e-03 3.501e-05 16869 5.677e+01
-1.0 8.91e-06 1.72e-07

==> data/results-ook-ts2-Rtx=0.25.txt <==
snr fer ber frames avg_iter
-1.800000 1.000e+00 1.028e-01 44 2.000e+02
-1.700000 1.000e+00 8.979e-02 44 2.000e+02
-1.600000 7.959e-01 4.040e-02 49 1.892e+02
-1.500000 3.373e-01 1.146e-02 83 1.587e+02
-1.400000 5.201e-02 8.990e-04 423 1.109e+02
-1.300000 6.303e-03 6.149e-05 3173 8.228e+01
-1.200000 1.854e-03 1.068e-05 10786 6.713e+01
-1.100000 1.404e-03 1.522e-05 14247 5.716e+01
-1.000000 1.279e-03 2.359e-05 15640 5.025e+01

==> data/results-ook-ts2-dvbs2-Rtx=0.25.txt <==
snr fer ber frames avg_iter
-1.800000 1.000e+00 6.111e-02 29 2.000e+02
-1.700000 1.000e+00 5.728e-02 29 2.000e+02
-1.600000 1.000e+00 5.352e-02 28 2.000e+02
-1.500000 1.000e+00 4.869e-02 29 2.000e+02
-1.400000 1.000e+00 4.579e-02 29 2.000e+02
-1.300000 1.000e+00 4.116e-02 28 2.000e+02
-1.200000 1.000e+00 3.578e-02 29 2.000e+02
-1.100000 1.000e+00 3.219e-02 29 2.000e+02
-1.000000 1.000e+00 2.596e-02 29 2.000e+02
-0.900000 1.000e+00 2.273e-02 29 2.000e+02
-0.800000 1.000e+00 1.739e-02 29 2.000e+02
-0.700000 8.235e-01 9.735e-03 34 1.797e+02
-0.600000 3.478e-01 3.558e-03 69 1.253e+02
-0.500000 1.273e-01 5.799e-04 165 8.045e+01
-0.400000 9.217e-02 6.528e-05 217 5.247e+01
-0.300000 6.769e-02 9.402e-06 325 4.243e+01
-0.200000 8.621e-02 1.197e-05 232 3.641e+01
-0.100000 8.456e-02 1.254e-05 272 3.221e+01
0.000000 5.528e-02 8.026e-06 398 2.887e+01
0.100000 5.682e-02 7.891e-06 352 2.547e+01
0.200000 5.076e-02 2.793e-05 394 2.462e+01
0.300000 5.109e-02 7.434e-06 411 2.163e+01
0.400000 4.751e-02 7.297e-06 442 2.083e+01
